CAT-ORA: Collision-Aware Time-Optimal Formation Reshaping for Efficient Robot Coordination in 3D Environments

In this paper, we introduce an algorithm designed to address the problem of time-optimal formation reshaping in three-dimensional environments while preventing collisions between agents. The utility of the proposed approach is particularly evident in mobile robotics, where agents benefit from being organized and navigated in formation for a variety of real-world applications requiring frequent alterations in formation shape for efficient navigation or task completion. Given the constrained operational time inherent to battery-powered mobile robots, the time needed to complete the formation reshaping process is crucial for their efficient operation, especially in case of multi-rotor Unmanned Aerial Vehicles (UAVs). The proposed Collision-Aware Time-Optimal formation Reshaping Algorithm (CAT-ORA) builds upon the Hungarian algorithm for the solution of the robot-to-goal assignment implementing the inter-agent collision avoidance through direct constraints on mutually exclusive robot-goal pairs combined with a trajectory generation approach minimizing the duration of the reshaping process. Theoretical validations confirm the optimality of CAT-ORA, with its efficacy further showcased through simulations, and a real-world outdoor experiment involving 19 UAVs. Thorough numerical analysis shows the potential of CAT-ORA to decrease the time required to perform complex formation reshaping tasks by up to 49%, and 12% on average compared to commonly used methods in randomly generated scenarios.

==> data/collision_checking/collision_resolution_exact.txt <==
n_robots,min,q025,q05,q25,median,q75,q95,q975,max,mean,stddev
2,0.000257,0.0003575,0.0003825,0.0005405,0.0006845,0.0008445,0.0293335,0.0362975,0.0454,0.0028861,0.00833464
3,0.000521,0.0006595,0.000704,0.000855,0.001066,0.001194,0.0014555,0.031893,0.080799,0.00251103,0.00855052
4,0.000745,0.0009245,0.000982,0.001144,0.0013895,0.001618,0.001999,0.038598,0.174852,0.0035877,0.0126413
5,0.001091,0.00123,0.0012815,0.001576,0.00192,0.0021955,0.0025915,0.0477435,0.201466,0.00464033,0.0155234
6,0.001316,0.0015795,0.0016595,0.001984,0.002334,0.0028545,0.0032245,0.037789,0.191556,0.00520534,0.0181115
7,0.001911,0.0021055,0.002173,0.002487,0.002706,0.0034,0.0040855,0.0402775,0.235555,0.00542861,0.0155388
8,0.001578,0.001705,0.0017435,0.0019175,0.002605,0.0028695,0.0047495,0.0327,0.703145,0.0053707,0.0255419
9,0.001912,0.002055,0.0020775,0.0021885,0.002332,0.003173,0.0036705,0.0259265,0.224234,0.00426979,0.011509
10,0.002291,0.002503,0.002528,0.002671,0.003145,0.003873,0.0042585,0.036188,0.183956,0.00552328,0.0143893
11,0.002834,0.0030005,0.003047,0.0032205,0.0035205,0.004545,0.005185,0.0365825,0.325958,0.00676824,0.021163
12,0.003445,0.003575,0.003617,0.0037605,0.003918,0.00534,0.005895,0.0396945,0.195074,0.00702573,0.0166221
13,0.003742,0.003985,0.0040275,0.004192,0.0043255,0.005039,0.006804,0.0589815,0.413158,0.00886506,0.0264752
14,0.00452,0.004693,0.00474,0.004982,0.00546,0.006871,0.008245,0.0542665,0.552046,0.00942866,0.0271675
15,0.00482,0.005346,0.005393,0.0056195,0.006145,0.006965,0.009484,0.0843785,0.539311,0.0118879,0.0337215
16,0.005741,0.0060285,0.0060785,0.0064625,0.0070045,0.007938,0.010917,0.0996315,0.940056,0.0141718,0.0461042
17,0.006405,0.0068265,0.006885,0.007127,0.0073135,0.007969,0.0115815,0.054123,1.36683,0.0146538,0.0607151
18,0.007178,0.007642,0.0076965,0.0079105,0.0080735,0.008539,0.01864,0.097319,0.618181,0.0161034,0.0496845
19,0.008147,0.008495,0.008603,0.008893,0.009431,0.010109,0.015299,0.051976,0.982437,0.0154046,0.0466364
20,0.009229,0.0096495,0.009761,0.010481,0.010997,0.0118155,0.0406625,0.125203,1.36356,0.0207841,0.0634809
21,0.009907,0.010243,0.0103255,0.010679,0.011071,0.012161,0.019737,0.0653115,0.698442,0.0182552,0.0483473
22,0.010949,0.01135,0.011453,0.011753,0.0122405,0.0134455,0.0456795,0.225,1.08864,0.0274796,0.0858455
23,0.011648,0.012142,0.012255,0.0125895,0.012847,0.0135315,0.0241945,0.087085,1.06709,0.0222653,0.0642327
24,0.012765,0.0132885,0.013404,0.013767,0.0140585,0.0153075,0.026839,0.064903,2.55873,0.0255252,0.106922
25,0.013763,0.014264,0.014405,0.0147635,0.015038,0.0159105,0.0285345,0.070933,0.968256,0.0230558,0.0528504
26,0.014911,0.0153785,0.0154905,0.015909,0.016218,0.0169285,0.034216,0.185949,2.34823,0.0321654,0.114325
27,0.015841,0.016539,0.0166725,0.0170815,0.0173435,0.0176915,0.054141,0.143607,2.21754,0.0353578,0.12757
28,0.016953,0.0177635,0.017896,0.018392,0.018797,0.0201905,0.063312,0.185222,8.48956,0.0433389,0.283556
29,0.018148,0.0191085,0.019259,0.0197555,0.02015,0.0210575,0.066962,0.290881,1.80787,0.04348,0.13943
30,0.019479,0.020441,0.0205825,0.021058,0.021448,0.0221325,0.044531,0.226527,3.59454,0.045345,0.180089
31,0.020984,0.0218555,0.022011,0.022544,0.0231135,0.024139,0.0630455,0.278147,7.65693,0.0511483,0.271353
32,0.022035,0.0235615,0.023769,0.0243225,0.0247765,0.0263815,0.10844,0.36774,3.45066,0.0591746,0.204962
33,0.024262,0.0251235,0.02531,0.0258735,0.0263235,0.0275775,0.0612015,0.27558,3.66603,0.0588326,0.252912
34,0.025694,0.0267095,0.0268525,0.027482,0.0279985,0.029482,0.063359,0.251364,3.89858,0.0593979,0.225554
35,0.027001,0.028325,0.028512,0.0291355,0.02965,0.0308055,0.094426,0.327891,3.94694,0.0678749,0.260283
36,0.028918,0.0299635,0.0301695,0.03085,0.031647,0.0334255,0.089234,0.420285,3.5093,0.069489,0.246542
37,0.030753,0.031368,0.031689,0.032332,0.032826,0.0335445,0.0953855,0.326299,5.65032,0.0655836,0.25434
38,0.032227,0.0332865,0.033551,0.034424,0.0355165,0.053914,0.12153,0.441618,6.85921,0.0855884,0.331505
39,0.033377,0.0350635,0.0352385,0.0359745,0.036519,0.03756,0.127567,0.436257,4.6235,0.0774399,0.276802
40,0.035355,0.036612,0.036889,0.037744,0.0383335,0.0397905,0.0864015,0.349415,6.45813,0.0765136,0.308163
41,0.037344,0.0386405,0.0390285,0.03985,0.0407885,0.0437285,0.091489,0.367879,4.29931,0.0876116,0.328894
42,0.038696,0.040589,0.040878,0.0419075,0.043276,0.0461985,0.150764,0.519158,3.79649,0.0904919,0.277867
43,0.041855,0.042906,0.0431165,0.044354,0.046057,0.0632525,0.161777,0.568077,11.3174,0.106384,0.473919
44,0.043664,0.044809,0.0450495,0.0464555,0.049114,0.051915,0.113722,0.372398,5.12825,0.0971759,0.337534
45,0.045308,0.04679,0.047172,0.0481915,0.0495115,0.05279,0.147428,0.574739,9.96594,0.116698,0.535089
46,0.047454,0.0488355,0.0491085,0.0501215,0.0514285,0.055443,0.09077,0.240134,6.24976,0.103882,0.405152
47,0.049707,0.0510935,0.0514,0.0531485,0.0564,0.060476,0.200772,1.04378,7.6627,0.147321,0.543689
48,0.055723,0.056806,0.057162,0.058465,0.0594875,0.060922,0.165435,0.872099,5.51441,0.124299,0.392577
49,0.05783,0.0593265,0.0595645,0.06085,0.061854,0.0634465,0.138205,0.338354,8.36419,0.128202,0.510728
50,0.059876,0.061872,0.062339,0.063923,0.0653255,0.067435,0.177783,0.998154,8.51444,0.141462,0.504412
51,0.063475,0.064728,0.0651445,0.0672255,0.070328,0.075005,0.219863,1.27229,12.2499,0.182395,0.712443
52,0.064884,0.06621,0.066806,0.068292,0.06933,0.071355,0.174556,0.548941,7.52584,0.133108,0.441889
53,0.067092,0.0693365,0.0700025,0.0726335,0.0754355,0.080076,0.248052,0.991551,13.0586,0.186564,0.769932
54,0.077137,0.079216,0.0798055,0.0821635,0.084389,0.0917435,0.231207,1.16211,22.559,0.222281,1.16226
55,0.072239,0.073892,0.0746585,0.076715,0.078591,0.0840915,0.210242,1.47887,20.2074,0.239992,1.21624
56,0.074248,0.0762475,0.076663,0.078194,0.079764,0.0818185,0.251437,1.01707,14.5438,0.212316,0.992733
57,0.076588,0.0786385,0.0793635,0.081069,0.082559,0.0844605,0.204049,0.96744,15.2956,0.203185,0.98482
58,0.078912,0.0826345,0.083336,0.085549,0.0873055,0.090252,0.279988,1.43498,40.3837,0.335448,2.33622
59,0.083164,0.0855325,0.086229,0.088779,0.091901,0.098242,0.210121,0.602205,33.1478,0.222934,1.43933
60,0.087266,0.089415,0.0901495,0.0948795,0.099851,0.103364,0.214672,0.532064,10.6126,0.179487,0.622162
61,0.098568,0.101439,0.102208,0.104817,0.106642,0.111623,0.270829,0.925325,21.8577,0.242729,1.07316
62,0.102492,0.105526,0.106592,0.109136,0.111982,0.118777,0.300839,1.53694,19.4512,0.284114,1.32264
63,0.102822,0.107474,0.10856,0.112138,0.114828,0.127709,0.344502,1.32656,47.0596,0.284699,1.7194
64,0.108458,0.111176,0.111846,0.114864,0.118289,0.127361,0.352185,1.797,28.8739,0.288937,1.26252
65,0.1134,0.117553,0.118444,0.121234,0.12358,0.126962,0.315503,0.906048,81.771,0.301559,2.64666
66,0.117908,0.120802,0.12171,0.124448,0.127102,0.130884,0.33757,0.762272,20.6554,0.248191,0.993137
67,0.123129,0.125294,0.126111,0.130024,0.133808,0.142589,0.397126,1.68716,17.8315,0.313378,1.17275
68,0.126191,0.129669,0.130762,0.137619,0.146771,0.204136,0.401007,1.1796,26.8556,0.35869,1.48552
69,0.130474,0.133837,0.13464,0.138117,0.141902,0.148491,0.447941,2.54353,37.9222,0.404006,1.97393
70,0.130268,0.136663,0.137717,0.141379,0.144856,0.149533,0.414992,1.91823,56.4607,0.384826,2.17752
71,0.136404,0.143671,0.145571,0.153335,0.161824,0.206837,0.553019,2.43939,37.2371,0.410427,1.74573
72,0.14306,0.149725,0.15146,0.159996,0.16716,0.188548,0.586054,3.36162,53.4193,0.55361,2.86493
73,0.150259,0.164852,0.166657,0.173216,0.182992,0.269962,0.681288,3.6583,31.3081,0.509197,2.00064
74,0.151629,0.157257,0.159346,0.172315,0.178624,0.239627,0.601249,2.89298,44.5606,0.558284,2.79998
75,0.15558,0.160419,0.161346,0.164975,0.167774,0.172319,0.432044,2.23372,33.2899,0.424467,1.89592
76,0.160089,0.165503,0.166675,0.170953,0.174457,0.181177,0.665437,4.29867,41.488,0.559125,2.49079
77,0.164754,0.169036,0.170293,0.17506,0.180106,0.269497,0.510339,3.15721,52.0537,0.578684,2.89532
78,0.170431,0.176806,0.177802,0.182683,0.18952,0.201659,0.447493,1.2542,40.2413,0.386023,1.68555
79,0.173939,0.180237,0.181363,0.186413,0.194375,0.208483,0.815504,3.34191,50.3006,0.550799,2.57757
80,0.179262,0.182445,0.184136,0.190444,0.201115,0.222123,0.546375,3.21791,30.7051,0.494839,2.00912
81,0.184055,0.187206,0.187828,0.192082,0.196097,0.204392,0.591431,1.6991,50.2961,0.543326,2.92701
82,0.185231,0.19104,0.193093,0.197724,0.201466,0.209707,0.951804,5.85899,143.298,0.852598,5.6727
83,0.189823,0.195831,0.197382,0.202659,0.20778,0.216908,0.567595,4.91695,62.0092,0.673916,3.29773
84,0.198196,0.202736,0.204439,0.211366,0.219054,0.234382,1.33216,6.13135,103.15,0.917989,5.16477
85,0.200764,0.206911,0.208559,0.21381,0.219824,0.235712,0.632634,2.1826,64.6244,0.674291,3.66083
86,0.20662,0.209979,0.211029,0.215241,0.219736,0.225959,0.692171,4.50398,74.6621,0.672559,3.56796
87,0.208691,0.215483,0.216968,0.222484,0.227399,0.235538,0.807052,4.58223,53.5003,0.66998,3.15598
88,0.217012,0.221293,0.223192,0.2301,0.242652,0.263564,0.894365,4.15136,33.9609,0.656468,2.51523
89,0.22232,0.22593,0.228054,0.233293,0.23737,0.244364,0.865383,4.89427,85.432,0.750062,3.89969
90,0.225329,0.229841,0.232114,0.238573,0.243678,0.253804,0.805743,4.19797,84.5697,0.766579,4.34483
91,0.229504,0.237308,0.238806,0.245872,0.253503,0.269234,0.903284,8.9734,127.942,1.04691,6.4486
92,0.231597,0.242256,0.24372,0.251816,0.258427,0.269426,0.66385,2.0642,59.6358,0.630201,3.26567
93,0.238396,0.247188,0.249417,0.256124,0.263292,0.274452,0.851591,5.90995,34.4728,0.684925,2.51826
94,0.245891,0.253629,0.255483,0.262726,0.270419,0.286211,0.730121,1.9106,87.2301,0.787728,4.29007
95,0.252312,0.259065,0.260707,0.268446,0.281508,0.304573,1.28015,5.48317,75.3461,0.787201,3.49639
96,0.255724,0.263572,0.265211,0.272243,0.278937,0.29059,1.00513,5.83956,123.748,0.949593,5.42494
97,0.263677,0.27268,0.274752,0.289289,0.309412,0.347989,1.43268,9.77469,199.265,1.33483,8.2048
98,0.271586,0.277499,0.279589,0.28853,0.296907,0.318567,0.883284,5.32142,206.891,1.07729,7.60401
99,0.275333,0.283749,0.285238,0.292837,0.301497,0.328549,0.791033,4.16435,158.565,1.25596,8.86197
100,0.28288,0.289793,0.291658,0.298049,0.303862,0.314939,0.890008,3.8574,75.5268,0.789668,3.68648
101,0.288392,0.295242,0.298311,0.305888,0.311935,0.322671,1.06165,5.10883,145.208,0.999318,6.47019
102,0.297804,0.303608,0.305024,0.31257,0.319372,0.330029,1.11507,5.98619,35.0175,0.747985,2.45604
103,0.30135,0.308949,0.311198,0.321534,0.331087,0.343685,1.00921,8.70409,67.6576,0.931906,3.8728
104,0.315356,0.324937,0.328832,0.340735,0.352866,0.374281,1.32004,6.36168,276.558,1.39701,10.5693
105,0.316595,0.327334,0.328906,0.33846,0.347224,0.364027,0.928978,5.46894,64.3545,0.972999,4.53923
106,0.327503,0.333764,0.337333,0.347911,0.360193,0.378718,1.14701,5.67787,203.858,1.26758,9.0123
107,0.334764,0.342376,0.344196,0.352652,0.362797,0.395674,1.41422,6.36036,113.297,0.995224,4.87126
108,0.340799,0.348324,0.350385,0.358592,0.369742,0.40157,1.28038,5.90664,143.809,1.22232,7.04715
109,0.347336,0.354928,0.357054,0.366082,0.375413,0.392837,1.16372,5.19129,323.555,1.79288,16.0573
110,0.349946,0.358881,0.360867,0.371253,0.386494,0.420623,1.14922,8.3283,147.851,1.21352,6.47194
111,0.356481,0.366658,0.370022,0.379351,0.394064,0.424569,1.09077,3.43097,73.8913,0.977679,4.54829
112,0.364215,0.374907,0.37664,0.385731,0.396541,0.436296,2.0381,17.7287,409.487,2.29552,16.0754
113,0.36507,0.379204,0.382106,0.390016,0.396949,0.410211,1.27802,7.0483,75.9116,0.999894,3.9414
114,0.373238,0.386641,0.388539,0.39658,0.408981,0.435503,1.4372,8.16137,212.906,1.36374,8.38813
115,0.375711,0.396605,0.399376,0.407939,0.417029,0.428279,1.27343,5.72801,104.886,1.16082,5.99443
116,0.3921,0.403801,0.406079,0.412962,0.421399,0.435905,1.20222,5.05631,75.2586,0.970108,3.74351
117,0.394394,0.40967,0.412137,0.42087,0.428395,0.441217,1.02586,2.15335,117.621,1.22256,7.00266
118,0.407075,0.418123,0.421125,0.428943,0.437809,0.45533,1.97855,9.97789,199.323,1.55921,9.06084
119,0.414767,0.427995,0.430535,0.438306,0.446457,0.468822,1.35936,6.50966,86.2635,1.13772,4.64131
120,0.418075,0.43341,0.436237,0.444666,0.452359,0.463821,1.1984,3.79668,298.07,1.7842,14.3555
121,0.429433,0.443901,0.445936,0.454159,0.460761,0.473302,1.13626,4.71278,158.313,1.41177,8.49545
122,0.439124,0.450126,0.453287,0.462921,0.474317,0.511841,1.28626,3.15232,142.827,1.58817,9.56564
123,0.447436,0.464817,0.468856,0.493058,0.517297,0.565003,1.60108,8.68795,113.809,1.66815,7.9139
124,0.457442,0.471419,0.474996,0.488302,0.500745,0.524044,1.47816,10.6239,128.855,1.511,7.15944
125,0.473139,0.48534,0.488508,0.506354,0.523523,0.559009,2.08501,13.389,210.06,1.98392,12.4028
126,0.467474,0.481771,0.484702,0.495786,0.506552,0.525815,1.57241,5.02784,112.645,1.25013,5.70976
127,0.48181,0.493044,0.49554,0.50564,0.51684,0.533884,1.92968,7.60501,180.187,1.68843,9.03105
128,0.485863,0.500182,0.503521,0.517657,0.52894,0.54611,1.87514,14.5214,225.148,1.81138,9.71064
129,0.492439,0.509889,0.513552,0.526464,0.539847,0.559819,1.22101,4.96466,241.098,1.79664,11.5732
130,0.506896,0.51886,0.522535,0.535799,0.548297,0.578889,2.13073,13.2969,187.969,2.11988,10.8951
131,0.518258,0.528755,0.53256,0.547689,0.568674,0.607614,1.51791,4.71769,102.326,1.55652,7.1468
132,0.527805,0.541734,0.545604,0.560752,0.575149,0.613862,1.71891,8.43344,392.383,1.94092,14.2925
133,0.529988,0.548345,0.553154,0.56748,0.579933,0.599516,1.32502,4.16799,95.1358,1.08396,4.0615
134,0.542697,0.55998,0.564196,0.581004,0.596469,0.618069,1.96959,10.4287,195.802,1.68003,8.69101
135,0.552709,0.567327,0.572879,0.591047,0.614432,0.663894,2.09007,6.64793,214.24,1.86769,10.8447
136,0.562443,0.578796,0.582041,0.594808,0.60562,0.624821,3.57459,19.5004,522.764,2.9059,21.3979
137,0.574229,0.588013,0.592682,0.607458,0.621279,0.662691,2.24672,14.0411,391.701,2.118,14.1437
138,0.578458,0.596308,0.601536,0.61516,0.626761,0.649152,2.79371,14.756,147.705,2.06195,10.2279
139,0.588847,0.60603,0.611214,0.625286,0.638174,0.655981,1.79239,10.264,161.978,2.02036,10.1109
140,0.596859,0.614576,0.618081,0.633527,0.646123,0.666814,2.05287,12.121,601.505,2.49147,21.5463
141,0.552111,0.568574,0.573362,0.633177,0.66581,0.714528,1.92262,6.35658,273.405,2.09946,12.9915
142,0.547967,0.56785,0.572992,0.587603,0.60132,0.630879,1.56468,7.38351,227.705,1.85002,10.8742
143,0.558964,0.579929,0.582988,0.593071,0.602525,0.619115,1.75304,13.3168,228.066,1.80217,9.85376
144,0.56732,0.585847,0.589255,0.600574,0.612127,0.629911,1.97302,7.51287,166.818,1.69755,8.63085
145,0.556282,0.588347,0.594297,0.61112,0.623487,0.646501,1.99523,17.0323,231.339,2.63982,14.6518
146,0.57405,0.593884,0.600175,0.618459,0.634281,0.659847,1.81785,10.367,85.8013,1.48217,5.70012
147,0.560197,0.599303,0.605495,0.623806,0.63818,0.664081,1.84356,8.84288,299.452,1.9216,11.9401
148,0.577247,0.611971,0.616401,0.635437,0.648987,0.672736,2.15025,9.68288,467.786,2.25029,16.974
149,0.611125,0.625022,0.63168,0.651265,0.669276,0.701946,2.16514,7.64949,329.956,2.20661,15.2663
150,0.613285,0.637338,0.643924,0.665343,0.683804,0.72185,2.11004,17.4908,505.143,2.97913,21.6034
151,0.63696,0.655807,0.661744,0.680732,0.69904,0.736041,2.94666,21.2096,323.666,3.06924,18.2391
152,0.62242,0.651984,0.657108,0.678978,0.693631,0.717515,2.42833,19.6063,223.059,2.67735,14.8578
153,0.638108,0.661763,0.669701,0.691573,0.710789,0.741263,2.48754,12.7586,679.618,3.28548,25.9641
154,0.65062,0.677546,0.683566,0.70704,0.723766,0.753569,2.17328,9.34198,130.794,2.12264,9.93292
155,0.651173,0.682689,0.688218,0.712047,0.730673,0.767793,2.4953,12.248,577.944,3.15908,24.9346
156,0.669969,0.695816,0.702491,0.722698,0.737044,0.766787,2.70057,11.0541,145.981,1.98353,8.8433
157,0.679941,0.706066,0.713457,0.737021,0.759899,0.801554,2.28219,10.8864,598.123,3.31238,25.4089
158,0.683006,0.724155,0.730537,0.754938,0.773593,0.815004,2.72061,11.9451,604.086,3.17267,22.7482
159,0.705469,0.735057,0.746406,0.767258,0.785478,0.818307,2.58966,15.3314,164.114,2.31743,10.9567
160,0.720776,0.754652,0.762245,0.786496,0.811747,0.888022,3.59619,19.997,290.043,3.64239,20.1655
161,0.734308,0.764548,0.770393,0.799831,0.829279,0.907654,3.16967,22.7984,630.783,3.71195,24.5626
162,0.712785,0.753466,0.762323,0.789265,0.80821,0.836975,2.60313,6.30171,165.24,1.92353,9.49712
163,0.740323,0.78591,0.795903,0.821279,0.841302,0.890459,3.58757,19.4408,249.372,2.9517,14.7839
164,0.775531,0.7996,0.806917,0.833074,0.852027,0.889267,3.00953,16.6709,290.787,2.47422,12.0963
165,0.752986,0.807515,0.818616,0.848288,0.874453,0.920937,2.58971,6.89609,206.442,2.4346,12.3663
166,0.775703,0.818093,0.826431,0.857015,0.8777,0.922555,2.74303,12.0531,449.356,2.51887,17.0556
167,0.798998,0.837487,0.846642,0.873989,0.894545,0.938384,2.50734,4.0471,423.142,2.88454,20.5765
168,0.79293,0.845479,0.85465,0.885998,0.904021,0.938801,2.39284,8.80444,197.65,1.96248,8.21656
169,0.818043,0.858358,0.86823,0.899982,0.922757,0.960211,4.98556,35.8132,467.832,3.98586,22.1074
170,0.823734,0.872049,0.883034,0.912426,0.937134,0.973547,3.00847,6.90313,698,3.31458,27.5795
171,0.839082,0.887372,0.897479,0.924578,0.949193,0.995168,3.58999,13.557,555.277,3.5981,25.4937
172,0.845521,0.88973,0.902456,0.933129,0.954837,0.998973,3.4574,20.7464,834.576,4.2021,35.7733
173,0.864568,0.905048,0.914981,0.944187,0.969805,1.02631,3.46021,18.8876,215.435,3.53019,18.1957
174,0.888269,0.916762,0.927739,0.957015,0.977848,1.02193,3.7367,19.2265,460.133,3.631,21.533
175,0.895157,0.928956,0.938686,0.966939,0.987371,1.02853,3.12422,9.30495,241.704,2.47491,12.8225
176,0.898561,0.943976,0.950291,0.985309,1.01401,1.07436,4.15075,16.4387,385.109,3.71778,20.8721
177,0.926711,0.968617,0.978865,1.00621,1.02591,1.07233,5.79737,27.2768,736.21,4.98369,35.1382
178,0.919208,0.970366,0.977191,1.00943,1.03086,1.09141,3.56527,26.8997,524.094,3.53697,20.7409


==> data/collision_checking/collision_resolution_mine_with_exact.txt <==
n_robots,min,q025,q05,q25,median,q75,q95,q975,max,mean,stddev
2,0.000195,0.000269,0.0002935,0.0005055,0.0006815,0.0008175,0.0012155,0.0021395,0.120045,0.00156253,0.00640813
3,0.000526,0.0005995,0.000632,0.0007735,0.0009705,0.001113,0.001408,0.0016955,0.086202,0.00151769,0.00519714
4,0.000642,0.0008115,0.0008465,0.0010165,0.0012015,0.0014165,0.001864,0.002338,0.087948,0.00198598,0.00581216
5,0.0008,0.0009965,0.001111,0.001308,0.001668,0.00194,0.0022655,0.0025695,0.116961,0.00252312,0.00750544
6,0.001103,0.001351,0.001431,0.0016735,0.002148,0.002495,0.0027815,0.0030185,0.126396,0.00300086,0.00795119
7,0.001419,0.001646,0.001764,0.0020095,0.0023495,0.003021,0.0034625,0.005225,0.123409,0.00386865,0.0101306
8,0.001192,0.001345,0.0014745,0.0022065,0.0025545,0.003238,0.003905,0.007937,0.474436,0.00431795,0.017577
9,0.001445,0.0015035,0.001526,0.001646,0.0018235,0.002473,0.003084,0.003478,0.180252,0.00281911,0.00776949
10,0.001693,0.0017635,0.0017955,0.001888,0.00201,0.0024915,0.003294,0.003528,0.154497,0.00341369,0.0101773
11,0.002054,0.0021975,0.0022665,0.002533,0.0027925,0.0038875,0.004599,0.00496,0.266446,0.00430658,0.0116494
12,0.002448,0.002743,0.0028165,0.003066,0.0033465,0.004853,0.0053845,0.0055375,0.233058,0.00524373,0.012999
13,0.002664,0.0027735,0.0028165,0.003139,0.0034285,0.0039865,0.0058435,0.0062685,0.416694,0.00546779,0.0190318
14,0.003018,0.0031075,0.003136,0.0033165,0.003683,0.004304,0.0062965,0.006649,0.206926,0.00500747,0.0100682
15,0.003373,0.003467,0.0035,0.003628,0.00376,0.0043355,0.0070445,0.024177,0.236209,0.00620068,0.0148354
16,0.003749,0.0038925,0.0039225,0.0040645,0.0042205,0.004688,0.0074085,0.0088665,0.213859,0.00640314,0.013455
17,0.004303,0.0044235,0.004467,0.004607,0.004791,0.005334,0.0084005,0.0089745,0.356967,0.00739105,0.0219509
18,0.004719,0.0048895,0.0049325,0.005104,0.005554,0.0059915,0.009228,0.010282,0.504249,0.00875951,0.0275325
19,0.005288,0.0053925,0.005443,0.005606,0.005793,0.006296,0.009252,0.009734,0.471231,0.00793772,0.0213807
20,0.005657,0.0058575,0.005906,0.006077,0.006235,0.0067205,0.009336,0.01608,0.711524,0.00967888,0.0320598
21,0.006202,0.006411,0.006454,0.0065935,0.006726,0.007063,0.008908,0.012608,0.746052,0.00998721,0.0354011
22,0.006864,0.0070665,0.007114,0.007288,0.0074485,0.0078865,0.010873,0.036771,1.05221,0.0133628,0.0530342
23,0.007426,0.0075795,0.007626,0.0078025,0.0079685,0.008492,0.0117465,0.033714,1.08207,0.0127475,0.0445129
24,0.008167,0.008294,0.0083425,0.0085365,0.0087325,0.0096455,0.014462,0.016987,0.467859,0.0107246,0.0174019
25,0.008617,0.008854,0.008904,0.009094,0.0092895,0.0097145,0.01577,0.0182095,0.642051,0.0133018,0.0340695
26,0.009358,0.009541,0.0096275,0.009823,0.0099775,0.0102855,0.012997,0.0174925,1.21632,0.0145106,0.0477729
27,0.010037,0.010247,0.0103145,0.0105625,0.0107765,0.011336,0.0129265,0.019215,1.40446,0.0165279,0.0636664
28,0.010709,0.0110075,0.0110605,0.0113425,0.0118455,0.0129285,0.0221735,0.054147,0.955945,0.0187548,0.0520181
29,0.011557,0.0118655,0.01196,0.0131935,0.01378,0.0145415,0.0248435,0.0780325,1.97126,0.0256672,0.101366
30,0.01238,0.0127665,0.0129325,0.0142305,0.0147505,0.0154115,0.024851,0.0277165,0.534509,0.0183933,0.0301064
31,0.013249,0.0137215,0.013964,0.015339,0.015765,0.0162815,0.027815,0.059218,1.61337,0.0261007,0.0871362
32,0.014378,0.0146655,0.014848,0.016528,0.017316,0.01874,0.033869,0.104209,3.03064,0.0305296,0.115404
33,0.015105,0.0154705,0.0156565,0.0168565,0.0176615,0.018318,0.0315615,0.0420305,1.20223,0.0246841,0.0606168
34,0.016062,0.0163435,0.0165035,0.0182305,0.0188185,0.0194285,0.0348865,0.0455275,0.829631,0.0257521,0.052385
35,0.016816,0.0174215,0.0176345,0.0194165,0.02016,0.0210455,0.038154,0.097555,3.77632,0.038644,0.174375
36,0.017891,0.0186645,0.018829,0.0207515,0.021414,0.0224185,0.0405765,0.0523625,2.46137,0.0394316,0.156047
37,0.01875,0.019128,0.0192425,0.019785,0.020336,0.022112,0.0396345,0.047194,3.02385,0.0324722,0.126128
38,0.01977,0.0202165,0.0203075,0.0208115,0.021274,0.023312,0.050397,0.0798365,4.26995,0.0450365,0.201479
39,0.020951,0.021342,0.0214695,0.0219935,0.0225025,0.024355,0.045504,0.05772,2.57635,0.0365772,0.129421
40,0.022096,0.022467,0.022661,0.023295,0.0249585,0.027587,0.0434945,0.0512985,5.83008,0.0429835,0.207779
41,0.022827,0.023254,0.0233225,0.023708,0.024148,0.0252015,0.0485815,0.0644745,3.05591,0.0358359,0.130823
42,0.023903,0.0244225,0.0245225,0.0248995,0.025329,0.026865,0.0471765,0.144872,3.03735,0.0460908,0.158969
43,0.025151,0.025557,0.0257015,0.026129,0.0267245,0.029441,0.058622,0.070745,4.03269,0.0427811,0.149237
44,0.026304,0.0267455,0.02688,0.0273305,0.027773,0.0292625,0.0477685,0.0640925,4.17017,0.0431567,0.171274
45,0.027461,0.0280275,0.028171,0.02859,0.0290165,0.0299835,0.059791,0.108756,4.67669,0.0452416,0.173079
46,0.028855,0.029342,0.0294655,0.029906,0.030312,0.031584,0.0377895,0.0569715,2.29892,0.0418189,0.118334
47,0.030027,0.0306085,0.0307425,0.031308,0.031917,0.03459,0.07779,0.14667,3.67586,0.0602042,0.222772
48,0.031484,0.031968,0.032077,0.032556,0.033006,0.033694,0.05267,0.074644,3.42083,0.047124,0.138853
49,0.032767,0.033341,0.0334455,0.033991,0.034479,0.0352755,0.0774955,0.129117,5.69946,0.0640131,0.293322
50,0.034009,0.03471,0.034876,0.035439,0.03592,0.036957,0.0705625,0.0825535,3.77041,0.0577028,0.202309
51,0.035863,0.036364,0.0365265,0.0372,0.0378865,0.0400515,0.0713515,0.114645,5.52972,0.0724423,0.324797
52,0.037209,0.0377505,0.0379,0.038597,0.039613,0.042901,0.0864185,0.102603,5.70724,0.0706745,0.298785
53,0.038677,0.0391155,0.039295,0.040005,0.040564,0.042866,0.0751845,0.111742,8.06379,0.0805653,0.404391
54,0.040821,0.0425405,0.0429635,0.0441885,0.0450825,0.0460695,0.052673,0.099657,4.14048,0.0656845,0.211838
55,0.047862,0.0493875,0.0498735,0.051139,0.0519765,0.0530105,0.097726,0.164797,8.439,0.0955917,0.443199
56,0.046237,0.048337,0.048867,0.053031,0.053946,0.055148,0.103254,0.164968,6.49795,0.0829409,0.281613
57,0.046954,0.048071,0.0483505,0.049364,0.050321,0.051698,0.0595275,0.0964015,8.604,0.0830431,0.383414
58,0.048853,0.0497745,0.050048,0.0509225,0.0516985,0.0530525,0.0595145,0.172792,36.9836,0.12552,1.21553
59,0.050073,0.0514035,0.051729,0.052856,0.053884,0.0556785,0.065895,0.120937,6.62846,0.0782978,0.279024
60,0.051447,0.052661,0.0531405,0.054407,0.0552985,0.056462,0.0749455,0.126242,6.18643,0.0781699,0.251165
61,0.053647,0.055124,0.0555055,0.0565795,0.0577175,0.061536,0.105494,0.13197,13.7674,0.103229,0.529732
62,0.054124,0.0561755,0.0567695,0.0584025,0.0597045,0.062453,0.0674055,0.088401,4.71684,0.0793667,0.246228
63,0.056355,0.057508,0.0582235,0.059837,0.0611215,0.062572,0.0846255,0.163841,4.19953,0.0783296,0.171222
64,0.059076,0.0602215,0.0605135,0.061762,0.0626565,0.0637015,0.069131,0.0955795,4.55146,0.0808201,0.197795
65,0.061921,0.06362,0.0641195,0.0662925,0.068216,0.0700705,0.0985635,0.178096,5.23468,0.100776,0.31837
66,0.065058,0.0666715,0.067089,0.068576,0.0698355,0.0712805,0.0789615,0.216242,6.3629,0.0950452,0.254983
67,0.06756,0.0685025,0.0691575,0.0711615,0.072377,0.0738585,0.113404,0.219893,9.93318,0.11398,0.452671
68,0.069264,0.070762,0.071362,0.0736285,0.07558,0.0778815,0.0895495,0.143074,20.5811,0.129725,0.809153
69,0.071699,0.073065,0.073721,0.075548,0.077183,0.07956,0.094081,0.147913,29.9652,0.134451,1.03389
70,0.074177,0.075869,0.0762785,0.0782605,0.080134,0.0823425,0.174283,0.23948,10.2636,0.123368,0.425858
71,0.075651,0.0771495,0.077886,0.07993,0.081909,0.0846275,0.0956055,0.177134,6.09502,0.115458,0.32095
72,0.078339,0.081327,0.081878,0.083842,0.0861455,0.089211,0.103004,0.227212,13.8823,0.130444,0.573687
73,0.082405,0.085256,0.085809,0.087707,0.0890545,0.091117,0.131244,0.320366,7.66108,0.132177,0.367686
74,0.08523,0.0871055,0.087644,0.0897025,0.0917215,0.0948345,0.189594,0.401819,23.0768,0.217118,1.21675
75,0.087728,0.0898635,0.090712,0.092636,0.094386,0.096682,0.107552,0.156886,16.5571,0.162172,0.881092
76,0.090772,0.0928535,0.093563,0.095628,0.0973195,0.099616,0.127022,0.324921,30.8651,0.212983,1.26704
77,0.091901,0.0947955,0.095464,0.097523,0.0999585,0.103923,0.127844,0.278338,45.1865,0.208019,1.54575
78,0.095165,0.097644,0.0982165,0.100626,0.102566,0.105148,0.118255,0.184668,28.3794,0.153655,0.931488
79,0.098689,0.100664,0.101128,0.103305,0.104982,0.107155,0.129443,0.413916,19.2749,0.176359,0.740089
80,0.0989,0.102734,0.10355,0.105524,0.107469,0.110414,0.152627,0.289692,12.3,0.188263,0.742582
81,0.101745,0.105075,0.10596,0.10842,0.110617,0.115018,0.151234,0.333695,39.8189,0.230873,1.60465
82,0.104193,0.107904,0.108599,0.111106,0.113157,0.117339,0.210844,0.504889,26.9737,0.251943,1.36491
83,0.109265,0.111471,0.112397,0.11482,0.116892,0.122971,0.146038,0.287783,15.6769,0.184073,0.737083
84,0.110331,0.114422,0.115132,0.117309,0.119303,0.122806,0.16716,0.445828,41.2029,0.28592,1.89151
85,0.113892,0.117011,0.117545,0.120068,0.122057,0.126551,0.155105,0.248298,18.1175,0.190091,0.839668
86,0.116094,0.119249,0.120498,0.122887,0.125323,0.130178,0.180977,0.370755,25.1166,0.219693,1.04162
87,0.120007,0.123495,0.124131,0.126874,0.129313,0.135785,0.18,0.45747,11.6689,0.224014,0.769598
88,0.121303,0.126034,0.126993,0.129652,0.131962,0.137882,0.193246,0.483163,23.4156,0.258972,1.20628
89,0.126629,0.129752,0.130378,0.133111,0.135609,0.142068,0.248981,0.490151,31.0806,0.246901,1.24268
90,0.129724,0.133004,0.133883,0.13656,0.138732,0.143426,0.309617,0.376141,23.3186,0.242595,1.12689
91,0.132135,0.136111,0.137077,0.14046,0.143098,0.148715,0.268636,0.481535,109.26,0.375623,3.68551
92,0.13588,0.13906,0.139977,0.142894,0.145676,0.149785,0.196661,0.388837,47.5879,0.309835,2.28417
93,0.138857,0.142266,0.143023,0.146517,0.149071,0.153478,0.208518,0.364916,18.2161,0.245345,0.980813
94,0.141775,0.145537,0.146482,0.1508,0.154126,0.160524,0.31347,0.38608,32.5117,0.258968,1.44116
95,0.143546,0.148809,0.150389,0.153943,0.156888,0.161741,0.278032,0.44958,15.7702,0.253755,0.858441
96,0.147787,0.153872,0.155263,0.158628,0.161812,0.166264,0.199225,0.314926,89.1195,0.316652,2.91829
97,0.153561,0.157407,0.158953,0.162912,0.166527,0.173258,0.308086,0.602369,37.5789,0.293811,1.43758
98,0.156753,0.160381,0.161297,0.165438,0.168927,0.174092,0.303667,0.388726,38.2042,0.279525,1.45682
99,0.161391,0.166324,0.167388,0.171178,0.174736,0.180997,0.219381,0.329753,37.0083,0.274881,1.47712
100,0.16472,0.169432,0.170944,0.176235,0.18255,0.202568,0.23464,0.395508,25.7473,0.294795,1.26603
101,0.16882,0.174549,0.175992,0.180913,0.185974,0.194412,0.23164,0.336523,53.2919,0.293199,1.77098
102,0.173451,0.178804,0.180698,0.18625,0.19193,0.198441,0.304868,0.573039,18.6471,0.315052,1.05554
103,0.176899,0.182771,0.184675,0.191487,0.198683,0.216513,0.371632,0.609013,38.5319,0.453052,2.20811
104,0.183859,0.189538,0.192176,0.200213,0.205377,0.214344,0.264317,0.550586,27.3387,0.315479,1.21945
105,0.194521,0.198378,0.199929,0.20473,0.20919,0.218961,0.284701,0.528416,22.2997,0.318895,1.05936
106,0.198792,0.203203,0.204622,0.210483,0.216524,0.232263,0.395159,0.785114,86.2633,0.468991,3.27215
107,0.203451,0.208477,0.209857,0.214341,0.217676,0.224423,0.269987,0.414693,13.5194,0.304011,0.802156
108,0.207918,0.212118,0.21368,0.219911,0.226553,0.23703,0.427223,0.792962,112.887,0.548902,4.20708
109,0.209579,0.21625,0.217543,0.222768,0.226774,0.233954,0.390425,0.684318,108.444,0.476365,3.68931
110,0.214565,0.221291,0.222555,0.227347,0.23204,0.244076,0.361551,0.707348,20.5816,0.407147,1.54512
111,0.219168,0.225849,0.227727,0.232771,0.237212,0.251719,0.468386,0.707722,46.8744,0.432284,2.1817
112,0.226909,0.230374,0.232003,0.238164,0.244347,0.267691,0.521773,1.25094,302.734,1.03827,10.6682
113,0.229168,0.2351,0.236523,0.242493,0.247684,0.265501,0.313256,0.493652,25.6446,0.378697,1.39217
114,0.237209,0.240527,0.242152,0.248103,0.252903,0.269606,0.491272,0.806895,71.1927,0.505809,2.99306
115,0.240342,0.245179,0.246553,0.251327,0.25481,0.260186,0.312678,0.688108,23.7979,0.405752,1.39569
116,0.247586,0.251527,0.252501,0.257498,0.261503,0.267618,0.34598,0.702032,24.3999,0.358865,1.02829
117,0.249226,0.256451,0.257909,0.263448,0.26797,0.27474,0.323887,0.547172,57.8704,0.426678,2.33697
118,0.253239,0.262606,0.263883,0.268867,0.272604,0.278241,0.311387,0.508642,84.8232,0.507008,3.26676
119,0.257467,0.266417,0.268518,0.274717,0.279871,0.289944,0.421163,0.745688,69.0572,0.509844,2.78583
120,0.262457,0.270983,0.272684,0.279285,0.285429,0.296534,0.359339,0.618996,201.021,0.765013,7.21692
121,0.268267,0.276189,0.277645,0.28499,0.291075,0.30367,0.366931,0.696156,119.82,0.631814,4.67109
122,0.274137,0.279732,0.281867,0.289535,0.295478,0.306212,0.365155,0.59807,46.9681,0.458333,1.93903
123,0.280424,0.286336,0.28858,0.295771,0.302239,0.313277,0.433188,0.704234,50.5161,0.447302,1.83857
124,0.282023,0.291652,0.293381,0.30086,0.307257,0.318682,0.407428,0.696327,64.1,0.633078,3.60441
125,0.293807,0.299513,0.30153,0.307981,0.315118,0.3277,0.404272,0.778476,144.302,0.591232,4.7003
126,0.296072,0.303634,0.305988,0.314508,0.321957,0.337254,0.450672,1.12042,46.74,0.581174,2.55721
127,0.302109,0.308908,0.311231,0.319031,0.32604,0.338693,0.408637,1.13713,146.034,0.781609,5.47596
128,0.30721,0.315231,0.317709,0.326651,0.335148,0.350194,0.492086,1.08908,96.0227,0.762675,4.31109
129,0.312366,0.322091,0.323977,0.331706,0.337681,0.347798,0.401293,0.553662,183.262,0.7115,6.5271
130,0.320809,0.330445,0.332,0.33921,0.344573,0.355691,0.51317,1.19758,72.7612,0.740839,4.06411
131,0.320442,0.335268,0.337744,0.34654,0.353857,0.368905,0.62525,1.07823,77.0607,0.755763,4.26213
132,0.331942,0.341498,0.344885,0.355332,0.365455,0.378865,0.48764,0.976308,43.1269,0.581398,2.31007
133,0.344645,0.356577,0.35903,0.369058,0.37825,0.395637,0.474067,0.801216,9.88102,0.471277,0.755743
134,0.343548,0.351875,0.35397,0.364947,0.373636,0.388831,0.610672,1.28507,79.49,0.728436,4.02981
135,0.347356,0.358187,0.360774,0.373707,0.383931,0.39845,0.526835,1.0017,32.4237,0.582584,1.89195
136,0.359375,0.372119,0.376007,0.387245,0.395075,0.405231,0.53689,1.32992,389.961,1.21965,13.3217
137,0.367195,0.381799,0.3846,0.394983,0.403323,0.414882,0.520165,1.13241,45.7446,0.726462,2.99326
138,0.380766,0.391639,0.394779,0.406201,0.417954,0.437298,0.562118,1.36499,99.5972,0.905786,5.09199
139,0.385331,0.399022,0.402747,0.411771,0.419473,0.430939,0.563179,0.868709,21.4858,0.556044,1.33965
140,0.381102,0.401632,0.406041,0.418149,0.427632,0.440257,0.542784,1.10826,59.3723,0.642542,2.56451
141,0.386572,0.406474,0.411853,0.423432,0.432519,0.444789,0.51139,0.790592,86.5048,0.643365,3.36867
142,0.411366,0.420323,0.423822,0.435331,0.444566,0.455962,0.566311,0.998249,128.904,0.860149,5.67058
143,0.404617,0.424679,0.427125,0.43754,0.445626,0.457644,0.526971,0.774544,202.536,0.990156,7.68393
144,0.409619,0.4283,0.433422,0.445874,0.455531,0.468996,0.626475,1.58949,122.312,0.84048,4.59608
145,0.431103,0.44385,0.448305,0.45924,0.469463,0.481885,0.78679,1.29072,204.234,1.16066,8.76914
146,0.440402,0.453217,0.457105,0.470728,0.482898,0.503638,0.637951,1.34731,77.127,0.755975,3.13563
147,0.442157,0.455678,0.459337,0.471704,0.48315,0.497264,0.598734,0.92181,102.054,0.713957,3.65052
148,0.443656,0.46358,0.466838,0.479299,0.488145,0.501537,0.563914,0.945819,58.8609,0.693803,2.53232
149,0.454261,0.471136,0.475067,0.488526,0.498021,0.512118,0.611656,1.26081,248.983,1.01079,8.58158
150,0.456264,0.472698,0.480016,0.494553,0.505694,0.519732,0.612107,1.0346,276.623,1.19059,10.2106
151,0.468357,0.486136,0.491753,0.506323,0.516374,0.53028,0.643289,1.40232,143.383,0.915008,5.70016
152,0.475074,0.501818,0.50566,0.521226,0.533306,0.549465,0.860444,1.49803,194.538,1.32179,9.6751
153,0.48222,0.503109,0.510494,0.525842,0.538376,0.556275,0.863366,1.54992,181.778,1.16141,7.54254
154,0.497101,0.517184,0.521299,0.535574,0.54846,0.567426,0.737167,1.65842,106.848,1.05346,5.63796
155,0.491356,0.523645,0.529122,0.543935,0.556045,0.570947,0.688142,1.37006,277.711,1.03199,9.0218
156,0.510698,0.529039,0.536393,0.554485,0.566322,0.583599,0.927029,1.78321,84.5499,0.909798,3.44536
157,0.518531,0.536884,0.543797,0.560445,0.572719,0.589862,0.976667,1.81152,226.727,1.3576,9.81854
158,0.527992,0.550655,0.556822,0.573225,0.583601,0.598816,0.754622,1.13365,148.666,1.07282,6.4163
159,0.515937,0.551262,0.557724,0.574705,0.587633,0.607495,0.701435,1.21678,137.431,1.06312,5.51891
160,0.536574,0.563564,0.568723,0.587925,0.600338,0.617281,0.928133,2.02366,182.284,1.60511,10.4758
161,0.543153,0.57398,0.58165,0.600752,0.614835,0.633011,0.909599,1.60134,133.965,1.13286,6.60479
162,0.553824,0.586741,0.591673,0.608558,0.621686,0.639644,0.784213,1.29048,34.9577,0.774827,1.66729
163,0.564914,0.590881,0.599231,0.618548,0.632018,0.649673,0.98326,2.05508,109.489,1.16955,5.28677
164,0.578183,0.61191,0.618167,0.641234,0.656029,0.676235,0.82077,1.32638,59.4451,1.08127,4.01375
165,0.572436,0.607928,0.614163,0.638464,0.655859,0.677148,0.888299,1.38362,125.292,1.06126,5.23509
166,0.596187,0.628731,0.638297,0.66098,0.677924,0.6986,0.826708,1.98238,31.0635,0.880472,1.77327
167,0.595352,0.631712,0.641131,0.663351,0.682657,0.706207,0.89858,1.65057,229.12,1.11023,7.89062
168,0.61428,0.65474,0.664766,0.687748,0.703801,0.724643,0.865856,1.39231,32.1982,0.897153,1.89301
169,0.624855,0.668996,0.679958,0.701687,0.71844,0.739191,1.04204,2.57957,210.704,1.48917,8.7981
170,0.660642,0.687698,0.696395,0.714082,0.727126,0.746815,0.90494,1.82143,82.495,0.984778,3.055
171,0.664554,0.701988,0.708233,0.723209,0.735462,0.75615,1.21874,2.38159,53.6099,1.09607,3.18403
172,0.687665,0.712592,0.720419,0.739615,0.752975,0.775711,0.975208,1.92379,85.6172,1.13015,4.20523
173,0.680302,0.719758,0.726137,0.743961,0.756813,0.77742,1.29209,3.27947,186.15,2.08561,12.246
174,0.686101,0.735221,0.741897,0.764509,0.788163,0.814932,1.13655,2.59755,409.847,2.18622,17.0633
175,0.706875,0.74278,0.752433,0.771271,0.784732,0.802331,0.923488,1.73414,205.749,1.18104,6.68787
176,0.697316,0.75686,0.766831,0.78642,0.798852,0.819076,1.22447,2.09254,364.318,1.62148,12.2958
177,0.722686,0.770726,0.781377,0.804702,0.828551,0.890845,1.45395,1.91538,312.699,1.53564,10.7081
178,0.764073,0.790736,0.798814,0.821673,0.856127,0.89476,1.33416,2.42399,121.256,1.43975,5.70448


==> data/collision_checking/total_time_exact.txt <==
n_robots,min,q025,q05,q25,median,q75,q95,q975,max,mean,stddev
2,0.049749,0.056292,0.0596735,0.0946925,0.113974,0.138443,0.170115,0.182413,0.426726,0.116672,0.0367922
3,0.078683,0.0883505,0.09197,0.109368,0.126655,0.145271,0.175264,0.18856,0.404756,0.130609,0.0325155
4,0.072961,0.0923685,0.0957365,0.113878,0.131012,0.148302,0.182345,0.204914,0.412308,0.134942,0.0316013
5,0.079984,0.0943965,0.0994825,0.12161,0.140136,0.155447,0.196832,0.252062,0.370769,0.143196,0.0369453
6,0.078482,0.0963685,0.102237,0.121609,0.135069,0.151489,0.188618,0.200394,0.384058,0.139724,0.0313669
7,0.092077,0.101487,0.107078,0.122089,0.135688,0.152911,0.186588,0.211393,0.438936,0.141045,0.0306216
8,0.059015,0.0657175,0.069564,0.083684,0.104214,0.117966,0.151145,0.192624,0.918148,0.105541,0.0391356
9,0.060515,0.0662635,0.0692235,0.0801735,0.0889435,0.10565,0.128709,0.139521,1.75439,0.0968985,0.0719803
10,0.061417,0.0723705,0.0757975,0.08574,0.09717,0.114621,0.135725,0.159214,0.279895,0.102061,0.0240517
11,0.067543,0.0768115,0.0799605,0.0924035,0.100879,0.114361,0.140244,0.159263,0.43925,0.106181,0.0271889
12,0.06865,0.075895,0.0798135,0.091829,0.102014,0.124204,0.150438,0.167322,0.296428,0.109165,0.0265834
13,0.071788,0.079655,0.082453,0.0949835,0.105742,0.117357,0.149954,0.19487,0.539721,0.111241,0.0331778
14,0.076452,0.088426,0.092813,0.108582,0.124372,0.146459,0.187532,0.219156,2.02422,0.135124,0.0779487
15,0.082892,0.097677,0.100223,0.116728,0.130856,0.15803,0.204867,0.24637,0.657854,0.142242,0.0448381
16,0.082719,0.100018,0.104551,0.12501,0.146223,0.170982,0.229494,0.288833,1.16425,0.15617,0.059637
17,0.086682,0.0997335,0.104143,0.123314,0.144601,0.17289,0.228455,0.265685,2.27218,0.159426,0.105012
18,0.090762,0.105681,0.11019,0.131181,0.15112,0.178557,0.262138,0.305296,0.725166,0.16511,0.0648309
19,0.103925,0.117819,0.123977,0.144078,0.164844,0.197205,0.295245,0.343188,1.14814,0.18219,0.0690168
20,0.11247,0.13125,0.139727,0.166886,0.195392,0.233953,0.352357,0.41852,1.51016,0.214439,0.0877939
21,0.118855,0.130559,0.135294,0.159695,0.181813,0.227127,0.357008,0.405183,0.896631,0.206889,0.0809598
22,0.110922,0.138244,0.145047,0.171842,0.203894,0.24641,0.402846,0.508163,1.24995,0.230096,0.108627
23,0.1142,0.13675,0.144595,0.172766,0.207245,0.25559,0.401391,0.501887,1.2956,0.233084,0.104016
24,0.1268,0.145935,0.153477,0.182667,0.215022,0.270948,0.476847,0.610577,2.86227,0.253672,0.146908
25,0.135741,0.156671,0.163728,0.197203,0.229675,0.297748,0.48953,0.586014,1.37703,0.267844,0.123481
26,0.140454,0.165446,0.172914,0.204485,0.246198,0.314909,0.544697,0.706181,2.55473,0.291303,0.159126
27,0.146453,0.173189,0.181038,0.218299,0.257151,0.332094,0.564067,0.736731,2.41075,0.308071,0.178603
28,0.152873,0.177953,0.19034,0.236563,0.289864,0.385635,0.739063,0.947547,8.82179,0.356686,0.328955
29,0.16329,0.185548,0.199212,0.242551,0.288034,0.384394,0.762595,0.953995,2.19759,0.35859,0.220125
30,0.174959,0.203041,0.213555,0.263257,0.32316,0.414581,0.744008,0.926564,4.03758,0.385878,0.270215
31,0.161287,0.217916,0.22963,0.285944,0.3418,0.472963,0.93863,1.17196,7.92784,0.439108,0.374702
32,0.192408,0.224127,0.237083,0.2881,0.36055,0.514572,1.03605,1.31468,3.81545,0.462612,0.315144
33,0.218501,0.237827,0.250042,0.305782,0.382748,0.553152,1.04803,1.38976,4.12999,0.495328,0.362813
34,0.217491,0.254099,0.273479,0.340384,0.418963,0.596759,1.34653,1.76183,4.28415,0.56034,0.416382
35,0.22519,0.265572,0.282639,0.350656,0.438972,0.643459,1.42467,1.75777,4.53413,0.591553,0.443273
36,0.238088,0.279995,0.292598,0.372189,0.471372,0.69833,1.34164,1.84844,4.00003,0.61571,0.432676
37,0.238978,0.292163,0.309721,0.377273,0.475792,0.693561,1.48042,1.84311,6.17237,0.637701,0.498853
38,0.273148,0.309357,0.335002,0.423652,0.53998,0.80073,1.58608,2.01265,7.88686,0.714005,0.548551
39,0.278791,0.321439,0.34331,0.424505,0.514765,0.787814,1.8634,2.4539,5.19848,0.720922,0.557478
40,0.287877,0.349966,0.366565,0.467112,0.592829,0.9113,1.84499,2.36106,8.08205,0.806648,0.648352
41,0.279588,0.354263,0.378851,0.482343,0.623031,0.94159,1.96554,2.57858,5.79676,0.833097,0.635088
42,0.299507,0.362286,0.39463,0.51603,0.664007,1.02374,2.13366,2.80803,7.29753,0.910473,0.707533
43,0.342745,0.402041,0.428056,0.538458,0.702988,1.09965,2.29756,3.00103,12.439,0.984993,0.86949
44,0.292933,0.42199,0.445735,0.571932,0.73968,1.21663,2.61032,3.59729,7.01507,1.06303,0.836827
45,0.353698,0.447524,0.473745,0.587063,0.764783,1.18341,2.61276,3.30153,13.1114,1.06501,0.941222
46,0.379953,0.443489,0.474413,0.616698,0.841203,1.3169,2.91646,4.11319,7.59258,1.15734,0.923427
47,0.363377,0.482643,0.510237,0.652635,0.856121,1.42234,3.87162,5.04471,16.4351,1.32435,1.30186
48,0.388752,0.50217,0.5571,0.717993,0.952379,1.61251,3.61215,5.1292,14.9423,1.40655,1.28999
49,0.413598,0.519537,0.562258,0.743375,0.985847,1.62358,3.87197,5.25894,10.7177,1.43887,1.24683
50,0.413196,0.563637,0.621558,0.808289,1.08925,1.87827,4.18665,5.10619,19.2252,1.56623,1.32074
51,0.455163,0.59272,0.640605,0.850995,1.14027,2.08503,5.03877,7.10673,17.0358,1.80452,1.76266
52,0.493844,0.600091,0.650272,0.842431,1.10433,2.01198,5.18661,6.72536,17.3636,1.76565,1.65033
53,0.511173,0.660606,0.705084,0.926817,1.26177,2.13384,5.10587,7.17648,16.6534,1.92198,1.87529
54,0.581577,0.736084,0.79698,1.07916,1.49833,2.75414,6.48519,8.83958,23.526,2.3587,2.31615
55,0.47961,0.678459,0.740401,0.960938,1.33811,2.42136,5.75794,8.58976,24.9244,2.13062,2.28874
56,0.586178,0.696037,0.747638,1.01355,1.3714,2.51214,6.05739,8.63084,19.8631,2.18424,2.23105
57,0.565203,0.706573,0.762414,1.01142,1.36638,2.25817,5.86423,8.19568,25.5875,2.15905,2.35017
58,0.59644,0.759329,0.805099,1.0768,1.54079,2.83468,6.50839,9.42295,48.1675,2.51027,3.2874
59,0.633812,0.772637,0.85367,1.13549,1.57165,2.86987,7.10226,9.83041,34.3174,2.53226,2.84492
60,0.681333,0.869641,0.94375,1.24282,1.84615,3.42749,8.79422,11.1566,24.5368,2.92046,2.92879
61,0.849385,0.982317,1.06121,1.38558,1.95485,3.3192,8.19728,11.4349,23.5196,2.93235,2.80802
62,0.796248,0.98583,1.05611,1.40388,2.06045,3.76335,10.6643,14.1141,39.8459,3.38189,3.62462
63,0.70058,1.03903,1.13859,1.51389,2.14801,3.96648,9.98855,13.8262,52.4934,3.47212,3.75032
64,0.838378,1.0713,1.16745,1.5735,2.354,4.48437,11.1109,14.6633,30.183,3.76702,3.69918
65,0.924235,1.11089,1.18417,1.63839,2.36925,4.28805,10.9142,14.4198,82.9352,3.85656,4.58647
66,0.912868,1.15277,1.23024,1.66844,2.46129,4.54011,11.6215,15.8137,43.4978,3.98768,4.28912
67,0.854798,1.1999,1.30264,1.77776,2.57486,4.81985,11.4764,15.4807,39.842,4.03964,4.05224
68,0.805307,1.32249,1.41454,1.96411,2.8978,5.74025,14.8394,19.987,45.5658,4.89161,5.1852
69,1.01018,1.2722,1.40612,1.85349,2.70212,4.83742,14.9571,19.0818,57.2885,4.55586,5.10463
70,0.903951,1.3176,1.43589,1.92951,2.76769,5.58043,13.5646,19.3473,62.5888,4.6586,5.34998
71,1.10956,1.41954,1.55057,2.19245,3.19128,6.21295,17.9474,23.6361,53.2458,5.44285,5.83723
72,1.09287,1.45861,1.57933,2.25868,3.33138,6.41544,17.7817,24.5045,94.9225,5.77762,7.27407
73,1.24764,1.70227,1.84006,2.57113,3.78953,7.37533,18.7451,25.5772,82.3483,6.30329,7.0459
74,1.21941,1.59979,1.76129,2.46255,3.71553,7.18017,17.578,27.4901,71.2999,6.29219,7.18272
75,1.22353,1.56889,1.69273,2.31948,3.35635,6.37643,16.0069,20.5677,89.9352,5.57168,6.52405
76,1.24979,1.52704,1.67808,2.31084,3.35787,6.67447,18.4083,26.0574,63.243,5.98071,6.87739
77,1.32544,1.62069,1.74568,2.42197,3.64171,7.34822,20.5668,28.4398,103.662,6.43824,8.08599
78,1.4385,1.73394,1.88263,2.62454,3.88075,7.28363,18.1328,24.1068,58.3763,6.20399,6.21142
79,1.36041,1.80151,1.95597,2.63887,4.0152,8.05148,20.5451,27.7328,66.6981,6.85342,7.50285
80,1.35292,1.82525,1.9879,2.80172,4.16336,8.60546,25.5905,37.2234,114.804,7.7351,9.64173
81,1.2752,1.83812,1.95933,2.75622,4.30831,8.78458,25.1868,32.68,93.5836,7.59142,8.73534
82,1.32964,1.89111,2.08685,2.94828,4.371,8.93692,22.8133,31.076,164.065,7.6981,9.80289
83,1.37329,1.91407,2.12776,3.10011,4.72714,9.20506,27.5271,35.7232,117.589,8.3729,10.0585
84,1.31171,2.10551,2.2667,3.26916,4.86128,9.80639,27.0623,36.8055,109.862,8.60902,10.1826
85,1.58832,2.09307,2.29732,3.30039,5.23082,11.1948,26.8677,34.6686,103.046,9.01366,10.4761
86,1.50624,2.15671,2.37791,3.17241,5.0921,10.0981,24.6454,36.9152,137.215,8.59711,10.166
87,1.85506,2.2257,2.37308,3.36707,4.97623,9.80636,27.0488,37.4718,113.505,8.715,9.99498
88,1.90118,2.4239,2.61793,3.72494,6.05659,11.7694,30.7024,40.9705,102.899,9.98052,10.7854
89,1.74561,2.30177,2.46088,3.43638,5.30936,11.0145,25.8932,41.3895,101.679,9.26979,10.9754
90,1.64138,2.33507,2.62045,3.67776,5.85572,11.4745,31.513,45.6238,116.978,10.0983,11.6906
91,1.63211,2.48357,2.70699,3.87766,6.03986,13.2229,35.7463,49.2665,157.664,11.3426,14.636
92,2.03583,2.57311,2.8017,4.03809,6.12023,12.0142,31.8479,50.3255,140.356,10.7324,12.7878
93,1.97427,2.64101,2.84721,4.13597,6.52764,13.1417,34.3,42.8969,126.257,11.0871,12.2694
94,2.16359,2.80954,3.05194,4.04646,6.49995,13.6857,38.8692,56.1543,152.592,12.0703,14.6099
95,2.10288,2.85909,3.16086,4.39816,6.93643,13.9054,37.6019,55.4527,165.921,12.4724,15.9878
96,2.36478,2.79509,3.09828,4.45039,7.22728,14.3865,38.669,57.7626,128.533,12.2017,13.9851
97,2.36863,2.97,3.29278,4.95075,8.09427,15.3676,41.2076,58.6966,204.796,13.6511,15.8962
98,2.28056,2.93206,3.3234,4.68359,7.30008,15.341,39.3469,51.9917,221.26,12.9328,15.0894
99,2.36967,3.12877,3.3909,4.65388,7.35811,15.0495,41.7043,61.9222,175.207,13.4553,17.0459
100,2.29913,3.29246,3.51153,4.80191,7.53722,14.3578,40.4475,55.0241,147.818,12.8894,15.2749
101,2.40356,3.24254,3.53086,4.98861,7.84808,15.3328,44.8256,61.1912,150.951,13.766,15.826
102,2.29688,3.30383,3.60837,5.38588,8.33393,16.7417,40.6798,54.1853,264.649,14.1228,17.7315
103,2.5032,3.38415,3.64295,5.28766,8.32001,17.2595,47.2498,60.5118,171.464,15.1753,17.5793
104,2.6293,3.56907,3.96296,5.95333,9.66406,21.1068,52.4558,73.6521,281.491,17.0809,20.7359
105,2.83574,3.69058,3.92767,5.51323,8.7678,17.4488,52.3363,74.8227,181.88,15.9034,19.7242
106,2.92349,3.62114,4.01952,5.73919,9.09375,17.7644,49.2762,69.3256,208.862,15.8329,18.2245
107,2.48477,3.72525,4.14113,5.90348,9.17784,19.7155,48.6098,71.9213,170.734,16.3979,19.1624
108,2.64328,3.92624,4.38021,6.32345,10.8932,22.7165,55.9076,74.8667,154.07,18.1453,19.7926
109,2.99767,4.07078,4.35493,6.10222,9.65899,21.4436,61.6213,81.9618,336.877,18.9193,26.4312
110,2.87542,4.13473,4.53401,6.48554,10.6266,22.2367,59.4157,85.3056,273.273,19.1135,24.0856
111,3.07331,4.27028,4.64222,6.72837,10.8055,21.0795,57.5055,77.5266,171.145,18.0976,19.7521
112,3.59266,4.44355,4.64475,7.08312,11.105,24.4069,67.7416,92.1507,414.731,20.8338,26.7197
113,2.98453,4.46715,4.84904,7.01427,11.7016,23.8517,61.1109,78.3015,241.106,19.5815,21.9113
114,2.84353,4.60814,4.97497,7.03623,11.0471,22.8755,66.6806,89.6509,435.351,20.471,27.1604
115,3.02849,4.55917,4.9488,7.07578,11.2553,24.847,67.3714,94.9854,193.893,20.8912,25.0432
116,3.49379,4.73219,5.09671,7.18557,11.7372,23.5955,59.3858,81.2938,302.107,19.9645,22.9374
117,3.56648,4.87804,5.20733,7.73007,12.8729,28.3705,71.6935,97.4185,464.468,23.0249,28.5651
118,3.38152,4.80341,5.4049,7.83488,12.0366,27.2564,66.2682,100.759,225.905,22.213,25.4322
119,3.92945,4.97908,5.53106,7.72607,12.3308,27.1215,71.735,92.2589,280.758,22.1531,24.7493
120,3.70277,5.11661,5.49108,8.20563,13.0575,27.572,69.1058,95.3642,342.614,22.6716,27.4655
121,3.44618,5.15388,5.64186,8.36527,13.6733,29.5454,82.6047,100.807,181.842,24.4334,26.605
122,3.76394,5.50129,6.15945,8.83113,14.0707,30.7258,83.1177,111.214,241.807,25.7587,29.7584
123,3.898,5.85538,6.28617,9.47055,16.4435,34.4695,89.9217,124.003,279.802,28.9861,33.5893
124,4.24037,5.69754,6.37691,8.81649,14.1843,31.0837,83.693,107.762,214.94,25.1201,27.5706
125,4.61592,5.99993,6.65064,9.5632,15.7017,33.0137,88.1836,125.088,318.632,28.3855,33.0353
126,4.4097,5.68043,6.37109,9.48148,15.3062,33.3246,92.5378,132.669,318.696,28.1468,32.3689
127,4.84122,6.17474,6.66749,9.46426,14.8007,32.7721,86.1051,132.1,594.702,28.1235,37.3787
128,4.09992,6.30694,6.83422,9.95628,16.6559,36.6379,89.39,119.364,263.259,29.1198,31.8844
129,5.01097,6.38552,6.82649,9.45012,15.1733,34.435,87.9437,126.052,622.235,28.7172,38.4203
130,3.95076,6.5292,7.11584,10.4051,16.2647,34.8509,96.9231,136.647,397.288,30.2757,36.5303
131,4.86413,6.86366,7.4384,10.9218,17.9958,38.4158,100.44,140.416,332.135,31.8027,37.4247
132,4.7044,6.3793,7.03056,10.9786,18.5639,41.3718,104.844,137.394,404.305,33.6793,39.98
133,5.53271,6.93271,7.23593,10.531,17.5849,36.5187,94.6295,126.702,242.6,29.8686,31.344
134,5.17925,6.93031,7.79334,10.9913,17.9401,37.5155,100.33,136.546,281.56,31.5755,34.8115
135,5.61145,7.39775,8.28823,12.3266,20.7672,42.9116,106.003,146.945,427.229,35.6322,40.5061
136,5.9163,7.24368,8.0469,11.6236,19.1371,42.0526,112.45,152.485,591.431,35.3068,43.6642
137,5.39877,7.60375,8.17389,11.6196,19.4028,42.8611,114.703,148.706,405.034,35.1872,42.0705
138,5.33245,7.45295,8.42888,12.3367,20.9137,42.8421,120.378,158.524,723.339,37.1516,46.4947
139,5.37647,7.4111,8.21431,12.6949,20.9443,45.1804,113.543,157.673,703.018,37.0705,46.0437
140,5.18512,7.67127,8.24013,12.4368,19.9572,39.8939,115.302,154.506,618.287,36.2547,48.7963
141,5.85078,7.98619,8.58072,12.8387,22.3536,46.741,124.011,170.266,436.106,39.4984,45.1934
142,5.29705,7.65089,8.22063,12.3087,19.77,41.7433,115.319,170.133,403.649,35.1449,41.6605
143,4.85485,7.50964,8.03655,11.603,19.6722,42.3977,115.496,150.801,347.628,35.1952,40.136
144,4.72067,7.58656,8.10665,12.0556,19.3072,43.2802,111.938,143.67,361.407,34.8198,39.3263
145,5.81271,7.77754,8.51949,12.8629,20.9728,47.4049,136.763,170.451,392.496,39.6277,47.9696
146,5.23762,7.8306,8.61454,12.4957,21.5609,44.5253,120.803,166.223,300.073,37.2793,40.4142
147,5.94633,8.10059,8.75723,12.7699,20.9929,45.868,114.602,169.587,812.334,38.6037,50.7051
148,5.53299,8.12202,9.14075,13.264,21.4041,48.2821,127.638,160.287,524.471,39.7096,46.1472
149,6.93448,8.4043,9.14714,14.113,23.3202,51.4847,129.402,176.176,521.445,42.0579,49.0212
150,6.63215,8.50592,9.1108,14.3707,24.5022,50.4185,136.073,169.491,517.381,42.2548,47.3327
151,6.29527,8.99303,9.86476,14.6042,24.0651,53.0746,127.369,191.766,480.409,43.0109,49.9845
152,5.70794,8.5229,9.84438,14.5684,24.3086,53.4715,144.038,206.859,433.822,44.3689,52.3087
153,5.81948,9.06081,9.8728,15.2469,24.0087,50.9467,135.8,191.583,692.79,43.8804,53.9219
154,5.98414,9.42019,10.4336,15.9045,28.05,57.8688,141.657,181.84,458.245,46.6266,48.8936
155,6.15072,9.58677,10.4429,15.2525,25.8077,57.1962,139.605,190.401,704.537,45.8763,56.4336
156,5.85885,9.56242,10.1629,15.0957,24.6806,56.4387,145.545,212.451,492.805,46.923,57.0563
157,5.82773,9.89595,10.9135,16.1959,25.4828,55.0869,151.399,196.026,632.479,47.3359,57.4627
158,8.25887,9.86062,11.2193,16.4071,26.6675,56.2878,138.328,175.323,689.863,45.4865,51.4327
159,7.71101,10.3964,11.2385,16.5206,26.3771,57.2973,154.939,215.399,602.204,48.3948,57.4812
160,7.40512,10.4025,11.5757,17.6013,29.0545,69.9075,176.611,246.856,574.052,55.1348,65.8657
161,7.01168,10.8252,11.5575,17.286,28.5168,66.4616,171.716,226.558,643.778,52.7511,60.8987
162,7.54246,10.543,11.6074,17.2552,28.872,63.7971,163.877,205.295,427.449,50.6288,53.9819
163,8.63914,11.2786,12.3659,17.4233,27.9712,62.8145,191.327,245.68,436.649,53.3561,62.3698
164,8.24059,10.8383,11.9584,18.2932,30.1812,64.6095,168.794,223.841,692.811,54.218,64.6677
165,9.35194,11.682,12.5969,17.7995,30.0105,67.7265,169.968,227.872,789.594,54.8183,65.6602
166,8.01286,11.2019,12.3963,18.9288,32.7113,73.8009,191.74,284.159,805.434,59.692,72.6432
167,7.85879,11.3461,12.5181,19.2064,30.6625,68.6337,171.724,255.975,543.699,56.5085,66.3833
168,8.40043,12.0494,13.0026,19.9896,33.0602,74.828,175.59,215.343,417.53,56.2871,56.68
169,7.89589,12.4783,13.6217,20.3506,33.2448,74.6913,191.366,281.051,672.91,61.7172,75.3598
170,8.90449,12.4771,13.3608,19.1618,31.063,70.5195,185.916,250.972,727.309,58.1992,69.5241
171,10.882,13.5279,14.1532,21.0305,33.1323,71.8935,182.952,256.348,572.572,60.2419,68.1855
172,8.12784,12.4997,14.0432,21.227,32.5569,73.8695,169.621,228.404,902.92,58.5954,68.729
173,10.3214,13.2152,14.4416,21.6182,34.6624,78.5678,191.808,235.108,519.086,60.888,62.024
174,9.99145,13.1922,14.3819,21.9684,34.8085,81.3299,212.851,258.526,580.407,63.407,68.9619
175,9.74209,13.3236,14.7311,21.3649,35.4839,79.4791,197.757,254.801,603.478,63.8828,70.8978
176,10.5199,13.4267,14.9292,22.7938,37.4631,90.8903,218.818,280.868,890.553,69.5934,79.2359
177,9.86079,14.6649,15.9465,22.9562,38.8896,89.3626,204.059,284.102,748.038,68.9265,78.5277
178,9.62961,14.1155,15.5876,23.0121,38.1895,83.3068,203.798,280.791,539.186,66.9196,73.427


==> data/length_boxplots/density_0001/length_lbap_boxplot_data.txt <==
4,8,16,32,64,128,256,
2.15551,2.8745,2.91962,2.80236,2.59532,2.25896,2.03057,
5.941014999999999,5.53393,4.88565,4.1563025,3.4650274999999997,2.8413,2.3285875,
6.85015,6.178335000000001,5.3393,4.483750000000001,3.700495,3.01228,2.44291,
7.7615324999999995,6.8672325,5.846155,4.859624999999999,3.9734575000000003,3.2187825,2.5770025000000003,
12.6669,11.3971,9.10452,7.54279,6.50629,4.92739,3.19852,


==> data/length_boxplots/density_0001/length_lsap_boxplot_data.txt <==
4,8,16,32,64,128,256,
2.15551,2.8745,3.0697,2.86401,2.69383,2.4629,2.47695,
6.0424575,5.754924999999999,5.2230675,4.58422,3.9391649999999996,3.3292275,2.7522399999999996,
7.041930000000001,6.52405,5.8020499999999995,5.02231,4.26783,3.57281,2.9274,
8.084965,7.3516900000000005,6.45299,5.5223225,4.646215,3.85991,3.1624375000000002,
13.2224,12.2358,10.5093,8.77526,7.58398,6.27623,3.77993,


==> data/length_boxplots/density_0001/length_ratio_boxplot_data.txt <==
4,8,16,32,64,128,256,
0.637104,0.592442,0.558137,0.546922,0.547643,0.526855,0.508221,
0.967977,0.9121075000000001,0.8750165,0.8448767500000001,0.818722,0.79579875,0.775683,
1.0,0.9839015,0.9393564999999999,0.903644,0.8742015,0.8475585,0.825314,
1.0,1.0,0.99934225,0.9603747499999999,0.9289482499999999,0.9015005,0.877115,
1.0,1.0,1.0,1.0,1.0,1.0,1.0,


==> data/length_boxplots/density_001/length_lbap_boxplot_data.txt <==
4,8,16,32,64,128,256,
1.88371,2.65235,2.90708,2.94839,2.67068,2.20714,1.99922,
5.932735,5.5350150000000005,4.87996,4.15615,3.4616,2.8419475,2.18164,
6.845915,6.17499,5.33615,4.48427,3.6971350000000003,3.01382,2.28733,
7.7697675,6.863295000000001,5.844915,4.857975,3.9716825000000004,3.2183224999999998,2.4713000000000003,
12.6399,10.6106,9.74213,7.84928,6.42992,5.15874,3.0646,


==> data/length_boxplots/density_001/length_lsap_boxplot_data.txt <==
4,8,16,32,64,128,256,
1.88371,2.65235,2.9555,2.94839,2.8108,2.47741,2.36496,
6.0308525,5.74841,5.218275,4.585775,3.9386775000000003,3.3309274999999996,2.66028,
7.03914,6.517379999999999,5.794449999999999,5.02065,4.268405,3.5736850000000002,2.8346400000000003,
8.09531,7.351717500000001,6.451547499999999,5.5225025,4.647195,3.85881,2.9949475,
12.9415,12.2358,10.3174,9.25461,7.16636,6.41705,3.83588,


==> data/length_boxplots/density_001/length_ratio_boxplot_data.txt <==
4,8,16,32,64,128,256,
0.650011,0.583605,0.569603,0.558697,0.555105,0.539404,0.512852,
0.96850225,0.91225475,0.8751019999999999,0.84484975,0.81804225,0.79601475,0.778542,
1.0,0.9845805000000001,0.939046,0.904093,0.8734925,0.847377,0.829004,
1.0,1.0,0.9995762499999999,0.96140575,0.92890725,0.90110075,0.882307,
1.0,1.0,1.0,1.0,1.0,1.0,1.0,


==> data/length_boxplots/density_01/length_lbap_boxplot_data.txt <==
4,8,16,32,64,128,256,
1.98171,2.81568,2.92665,2.97097,2.62846,2.25173,1.55801,
5.93587,5.52827,4.875865,4.15115,3.4548374999999996,2.8356775,1.6720175,
6.83939,6.16539,5.3312349999999995,4.47823,3.68974,3.0057850000000004,1.716975,
7.756795,6.8527775,5.83597,4.847,3.9655850000000004,3.2105375,1.780875,
12.762,11.3971,8.96259,7.48216,6.50629,5.25688,2.28,


==> data/length_boxplots/density_01/length_lsap_boxplot_data.txt <==
4,8,16,32,64,128,256,
1.98171,2.81568,2.92665,3.03439,2.79146,2.41089,1.76147,
6.032427500000001,5.754615,5.21376,4.57852,3.931085,3.3242974999999997,1.9539499999999999,
7.03024,6.5084800000000005,5.7955,5.013885,4.25901,3.56823,2.06532,
8.0762075,7.346744999999999,6.4505349999999995,5.513187500000001,4.6347425,3.8523725,2.15601,
13.6899,11.7635,10.4231,8.77005,7.39337,6.4812,2.65295,


==> data/length_boxplots/density_01/length_ratio_boxplot_data.txt <==
4,8,16,32,64,128,256,
0.627554,0.579116,0.570715,0.523312,0.532465,0.532642,0.507265,
0.96897575,0.911864,0.87359825,0.843963,0.8191505,0.79534875,0.803149,
1.0,0.9844735,0.9388065,0.9037010000000001,0.8739755,0.847494,0.848619,
1.0,1.0,0.99953625,0.960655,0.9285340000000001,0.90070225,0.895006,
1.0,1.0,1.0,1.0,1.0,1.0,1.0,


==> data/suboptimality/length_suboptimality.txt <==
n_robots,min,q025,q05,q25,median,q75,q95,q975,max,mean,stddev
5,0.999978,1,1,1,1,1,1,1,1.15948,1.00088,0.00716868
10,0.999923,1,1,1,1,1,1,1.00039,1.13968,1.00084,0.00672857
15,1,1,1,1,1,1,1,1.00402,1.11366,1.00082,0.00634412
20,0.999971,1,1,1,1,1,1,1.00346,1.11068,1.00078,0.00608616
25,0.999737,1,1,1,1,1,1,1.00504,1.12279,1.0008,0.00608777
30,0.999854,1,1,1,1,1,1,1.00468,1.12842,1.00078,0.00590306
35,0.999824,1,1,1,1,1,1,1.00529,1.10909,1.00075,0.00572131
40,0.999692,1,1,1,1,1,1,1.00579,1.11898,1.00074,0.00559139
45,0.999591,1,1,1,1,1,1,1.0061,1.11066,1.00075,0.00557268
50,0.999554,1,1,1,1,1,1,1.00678,1.11101,1.00076,0.00561007
55,0.999502,1,1,1,1,1,1,1.00553,1.11017,1.00072,0.00541777
60,0.99947,1,1,1,1,1,1,1.00652,1.1165,1.00073,0.00537828
65,0.999452,1,1,1,1,1,1,1.00688,1.12167,1.00075,0.00545656
70,0.999406,1,1,1,1,1,1,1.00629,1.11053,1.00072,0.0053915
75,0.999368,1,1,1,1,1,1,1.00676,1.10927,1.00072,0.00529031
80,0.99935,1,1,1,1,1,1,1.00737,1.11843,1.00074,0.00530513
85,0.999303,1,1,1,1,1,1,1.00676,1.1093,1.00071,0.00526969
90,0.999192,1,1,1,1,1,1,1.00716,1.11027,1.00073,0.00525031
95,0.999247,1,1,1,1,1,1,1.00765,1.13777,1.00074,0.00534749
100,0.999161,1,1,1,1,1,1,1.00732,1.11701,1.00073,0.00529976
105,0.999025,1,1,1,1,1,1,1.00784,1.12019,1.00076,0.00547029
110,0.999131,1,1,1,1,1,1,1.00774,1.10868,1.00075,0.00541686
115,0.999161,1,1,1,1,1,1,1.0068,1.10755,1.00073,0.00532766
120,0.99888,1,1,1,1,1,1,1.00715,1.10931,1.00075,0.0054147
125,0.998856,1,1,1,1,1,1,1.00658,1.10913,1.00071,0.00518739
130,0.999004,1,1,1,1,1,1,1.00643,1.11123,1.00071,0.00532238
135,0.998712,1,1,1,1,1,1,1.00718,1.10905,1.00071,0.00521188
140,0.999063,1,1,1,1,1,1,1.00683,1.14349,1.00071,0.00515816
145,0.99882,1,1,1,1,1,1,1.00744,1.13108,1.00074,0.00535293
150,0.998927,1,1,1,1,1,1,1.00745,1.10785,1.00073,0.00524866
155,0.998744,1,1,1,1,1,1,1.00728,1.11048,1.00072,0.00525928
160,0.998868,1,1,1,1,1,1,1.00725,1.11158,1.00072,0.00517793
165,0.998672,1,1,1,1,1,1,1.00672,1.10665,1.00071,0.00519788
170,0.998846,1,1,1,1,1,1,1.00737,1.11023,1.00072,0.00523486
175,0.998499,1,1,1,1,1,1,1.00813,1.12656,1.00074,0.00525431
180,0.998832,1,1,1,1,1,1,1.00789,1.10651,1.00076,0.00543389


==> data/time_boxplots/density_0001/time_lbap_boxplot_data.txt <==
4,8,16,32,64,128,256,
0.057539,0.095334,0.147908,0.369354,1.71478,9.82688,105.463,
0.07781275,0.13160424999999998,0.214041,0.50574875,3.1738175,16.600025,150.36,
0.09119949999999999,0.14475749999999998,0.2529,0.6867380000000001,5.27616,32.6322,275.351,
0.09688275,0.16573375,0.3017215,1.01672,9.2783275,69.2162,494.736,
0.119826,0.225999,0.684904,2.79234,71.6512,285.964,1667.28,


==> data/time_boxplots/density_0001/time_lsap_boxplot_data.txt <==
4,8,16,32,64,128,256,
0.011699,0.025891,0.039697,0.133253,1.17657,8.24796,85.1712,
0.0180785,0.0338715,0.06640499999999999,0.24426925,2.0300575,11.211125,107.2475,
0.0201875,0.036555500000000005,0.077323,0.29491900000000004,2.253945,12.820450000000001,118.137,
0.021718249999999998,0.0413565,0.09872449999999999,0.36306575,2.556225,14.255825,127.9355,
0.027824,0.063458,0.207208,0.502003,3.61327,25.1509,172.154,


==> data/time_boxplots/density_0001/time_ratio_boxplot_data.txt <==
4,8,16,32,64,128,256,
2.6569220965429348,2.600802792321117,1.272692174047334,1.4429608998032943,1.1799338693850596,0.9234219520550674,0.98566445847594,
4.146785901689245,3.6317720911102436,2.837160961766269,1.9336981643044986,1.4538535550347058,1.312577006160489,1.305518235344671,
4.447050560574907,3.9972683936846756,3.188192182745753,2.2662020587649314,2.0025057581839114,2.6833584246049718,2.2045070308262806,
4.751797495731893,4.388514050912136,3.757705675195986,3.0515152540654946,3.713754890722306,5.096974999897349,4.23339128672346,
7.502723686682112,5.280641575353343,5.856347967700346,8.887933997937434,25.284226647328882,32.996167648960395,15.375280111399036,


==> fig/graphs/tikz_data/collision_checking/collision_resolution_exact.txt <==
n_robots,min,q025,q05,q25,median,q75,q95,q975,max,mean,stddev
2,0.000257,0.0003575,0.0003825,0.0005405,0.0006845,0.0008445,0.0293335,0.0362975,0.0454,0.0028861,0.00833464
3,0.000521,0.0006595,0.000704,0.000855,0.001066,0.001194,0.0014555,0.031893,0.080799,0.00251103,0.00855052
4,0.000745,0.0009245,0.000982,0.001144,0.0013895,0.001618,0.001999,0.038598,0.174852,0.0035877,0.0126413
5,0.001091,0.00123,0.0012815,0.001576,0.00192,0.0021955,0.0025915,0.0477435,0.201466,0.00464033,0.0155234
6,0.001316,0.0015795,0.0016595,0.001984,0.002334,0.0028545,0.0032245,0.037789,0.191556,0.00520534,0.0181115
7,0.001911,0.0021055,0.002173,0.002487,0.002706,0.0034,0.0040855,0.0402775,0.235555,0.00542861,0.0155388
8,0.001578,0.001705,0.0017435,0.0019175,0.002605,0.0028695,0.0047495,0.0327,0.703145,0.0053707,0.0255419
9,0.001912,0.002055,0.0020775,0.0021885,0.002332,0.003173,0.0036705,0.0259265,0.224234,0.00426979,0.011509
10,0.002291,0.002503,0.002528,0.002671,0.003145,0.003873,0.0042585,0.036188,0.183956,0.00552328,0.0143893
11,0.002834,0.0030005,0.003047,0.0032205,0.0035205,0.004545,0.005185,0.0365825,0.325958,0.00676824,0.021163
12,0.003445,0.003575,0.003617,0.0037605,0.003918,0.00534,0.005895,0.0396945,0.195074,0.00702573,0.0166221
13,0.003742,0.003985,0.0040275,0.004192,0.0043255,0.005039,0.006804,0.0589815,0.413158,0.00886506,0.0264752
14,0.00452,0.004693,0.00474,0.004982,0.00546,0.006871,0.008245,0.0542665,0.552046,0.00942866,0.0271675
15,0.00482,0.005346,0.005393,0.0056195,0.006145,0.006965,0.009484,0.0843785,0.539311,0.0118879,0.0337215
16,0.005741,0.0060285,0.0060785,0.0064625,0.0070045,0.007938,0.010917,0.0996315,0.940056,0.0141718,0.0461042
17,0.006405,0.0068265,0.006885,0.007127,0.0073135,0.007969,0.0115815,0.054123,1.36683,0.0146538,0.0607151
18,0.007178,0.007642,0.0076965,0.0079105,0.0080735,0.008539,0.01864,0.097319,0.618181,0.0161034,0.0496845
19,0.008147,0.008495,0.008603,0.008893,0.009431,0.010109,0.015299,0.051976,0.982437,0.0154046,0.0466364
20,0.009229,0.0096495,0.009761,0.010481,0.010997,0.0118155,0.0406625,0.125203,1.36356,0.0207841,0.0634809
21,0.009907,0.010243,0.0103255,0.010679,0.011071,0.012161,0.019737,0.0653115,0.698442,0.0182552,0.0483473
22,0.010949,0.01135,0.011453,0.011753,0.0122405,0.0134455,0.0456795,0.225,1.08864,0.0274796,0.0858455
23,0.011648,0.012142,0.012255,0.0125895,0.012847,0.0135315,0.0241945,0.087085,1.06709,0.0222653,0.0642327
24,0.012765,0.0132885,0.013404,0.013767,0.0140585,0.0153075,0.026839,0.064903,2.55873,0.0255252,0.106922
25,0.013763,0.014264,0.014405,0.0147635,0.015038,0.0159105,0.0285345,0.070933,0.968256,0.0230558,0.0528504
26,0.014911,0.0153785,0.0154905,0.015909,0.016218,0.0169285,0.034216,0.185949,2.34823,0.0321654,0.114325
27,0.015841,0.016539,0.0166725,0.0170815,0.0173435,0.0176915,0.054141,0.143607,2.21754,0.0353578,0.12757
28,0.016953,0.0177635,0.017896,0.018392,0.018797,0.0201905,0.063312,0.185222,8.48956,0.0433389,0.283556
29,0.018148,0.0191085,0.019259,0.0197555,0.02015,0.0210575,0.066962,0.290881,1.80787,0.04348,0.13943
30,0.019479,0.020441,0.0205825,0.021058,0.021448,0.0221325,0.044531,0.226527,3.59454,0.045345,0.180089
31,0.020984,0.0218555,0.022011,0.022544,0.0231135,0.024139,0.0630455,0.278147,7.65693,0.0511483,0.271353
32,0.022035,0.0235615,0.023769,0.0243225,0.0247765,0.0263815,0.10844,0.36774,3.45066,0.0591746,0.204962
33,0.024262,0.0251235,0.02531,0.0258735,0.0263235,0.0275775,0.0612015,0.27558,3.66603,0.0588326,0.252912
34,0.025694,0.0267095,0.0268525,0.027482,0.0279985,0.029482,0.063359,0.251364,3.89858,0.0593979,0.225554
35,0.027001,0.028325,0.028512,0.0291355,0.02965,0.0308055,0.094426,0.327891,3.94694,0.0678749,0.260283
36,0.028918,0.0299635,0.0301695,0.03085,0.031647,0.0334255,0.089234,0.420285,3.5093,0.069489,0.246542
37,0.030753,0.031368,0.031689,0.032332,0.032826,0.0335445,0.0953855,0.326299,5.65032,0.0655836,0.25434
38,0.032227,0.0332865,0.033551,0.034424,0.0355165,0.053914,0.12153,0.441618,6.85921,0.0855884,0.331505
39,0.033377,0.0350635,0.0352385,0.0359745,0.036519,0.03756,0.127567,0.436257,4.6235,0.0774399,0.276802
40,0.035355,0.036612,0.036889,0.037744,0.0383335,0.0397905,0.0864015,0.349415,6.45813,0.0765136,0.308163
41,0.037344,0.0386405,0.0390285,0.03985,0.0407885,0.0437285,0.091489,0.367879,4.29931,0.0876116,0.328894
42,0.038696,0.040589,0.040878,0.0419075,0.043276,0.0461985,0.150764,0.519158,3.79649,0.0904919,0.277867
43,0.041855,0.042906,0.0431165,0.044354,0.046057,0.0632525,0.161777,0.568077,11.3174,0.106384,0.473919
44,0.043664,0.044809,0.0450495,0.0464555,0.049114,0.051915,0.113722,0.372398,5.12825,0.0971759,0.337534
45,0.045308,0.04679,0.047172,0.0481915,0.0495115,0.05279,0.147428,0.574739,9.96594,0.116698,0.535089
46,0.047454,0.0488355,0.0491085,0.0501215,0.0514285,0.055443,0.09077,0.240134,6.24976,0.103882,0.405152
47,0.049707,0.0510935,0.0514,0.0531485,0.0564,0.060476,0.200772,1.04378,7.6627,0.147321,0.543689
48,0.055723,0.056806,0.057162,0.058465,0.0594875,0.060922,0.165435,0.872099,5.51441,0.124299,0.392577
49,0.05783,0.0593265,0.0595645,0.06085,0.061854,0.0634465,0.138205,0.338354,8.36419,0.128202,0.510728
50,0.059876,0.061872,0.062339,0.063923,0.0653255,0.067435,0.177783,0.998154,8.51444,0.141462,0.504412
51,0.063475,0.064728,0.0651445,0.0672255,0.070328,0.075005,0.219863,1.27229,12.2499,0.182395,0.712443
52,0.064884,0.06621,0.066806,0.068292,0.06933,0.071355,0.174556,0.548941,7.52584,0.133108,0.441889
53,0.067092,0.0693365,0.0700025,0.0726335,0.0754355,0.080076,0.248052,0.991551,13.0586,0.186564,0.769932
54,0.077137,0.079216,0.0798055,0.0821635,0.084389,0.0917435,0.231207,1.16211,22.559,0.222281,1.16226
55,0.072239,0.073892,0.0746585,0.076715,0.078591,0.0840915,0.210242,1.47887,20.2074,0.239992,1.21624
56,0.074248,0.0762475,0.076663,0.078194,0.079764,0.0818185,0.251437,1.01707,14.5438,0.212316,0.992733
57,0.076588,0.0786385,0.0793635,0.081069,0.082559,0.0844605,0.204049,0.96744,15.2956,0.203185,0.98482
58,0.078912,0.0826345,0.083336,0.085549,0.0873055,0.090252,0.279988,1.43498,40.3837,0.335448,2.33622
59,0.083164,0.0855325,0.086229,0.088779,0.091901,0.098242,0.210121,0.602205,33.1478,0.222934,1.43933
60,0.087266,0.089415,0.0901495,0.0948795,0.099851,0.103364,0.214672,0.532064,10.6126,0.179487,0.622162
61,0.098568,0.101439,0.102208,0.104817,0.106642,0.111623,0.270829,0.925325,21.8577,0.242729,1.07316
62,0.102492,0.105526,0.106592,0.109136,0.111982,0.118777,0.300839,1.53694,19.4512,0.284114,1.32264
63,0.102822,0.107474,0.10856,0.112138,0.114828,0.127709,0.344502,1.32656,47.0596,0.284699,1.7194
64,0.108458,0.111176,0.111846,0.114864,0.118289,0.127361,0.352185,1.797,28.8739,0.288937,1.26252
65,0.1134,0.117553,0.118444,0.121234,0.12358,0.126962,0.315503,0.906048,81.771,0.301559,2.64666
66,0.117908,0.120802,0.12171,0.124448,0.127102,0.130884,0.33757,0.762272,20.6554,0.248191,0.993137
67,0.123129,0.125294,0.126111,0.130024,0.133808,0.142589,0.397126,1.68716,17.8315,0.313378,1.17275
68,0.126191,0.129669,0.130762,0.137619,0.146771,0.204136,0.401007,1.1796,26.8556,0.35869,1.48552
69,0.130474,0.133837,0.13464,0.138117,0.141902,0.148491,0.447941,2.54353,37.9222,0.404006,1.97393
70,0.130268,0.136663,0.137717,0.141379,0.144856,0.149533,0.414992,1.91823,56.4607,0.384826,2.17752
71,0.136404,0.143671,0.145571,0.153335,0.161824,0.206837,0.553019,2.43939,37.2371,0.410427,1.74573
72,0.14306,0.149725,0.15146,0.159996,0.16716,0.188548,0.586054,3.36162,53.4193,0.55361,2.86493
73,0.150259,0.164852,0.166657,0.173216,0.182992,0.269962,0.681288,3.6583,31.3081,0.509197,2.00064
74,0.151629,0.157257,0.159346,0.172315,0.178624,0.239627,0.601249,2.89298,44.5606,0.558284,2.79998
75,0.15558,0.160419,0.161346,0.164975,0.167774,0.172319,0.432044,2.23372,33.2899,0.424467,1.89592
76,0.160089,0.165503,0.166675,0.170953,0.174457,0.181177,0.665437,4.29867,41.488,0.559125,2.49079
77,0.164754,0.169036,0.170293,0.17506,0.180106,0.269497,0.510339,3.15721,52.0537,0.578684,2.89532
78,0.170431,0.176806,0.177802,0.182683,0.18952,0.201659,0.447493,1.2542,40.2413,0.386023,1.68555
79,0.173939,0.180237,0.181363,0.186413,0.194375,0.208483,0.815504,3.34191,50.3006,0.550799,2.57757
80,0.179262,0.182445,0.184136,0.190444,0.201115,0.222123,0.546375,3.21791,30.7051,0.494839,2.00912
81,0.184055,0.187206,0.187828,0.192082,0.196097,0.204392,0.591431,1.6991,50.2961,0.543326,2.92701
82,0.185231,0.19104,0.193093,0.197724,0.201466,0.209707,0.951804,5.85899,143.298,0.852598,5.6727
83,0.189823,0.195831,0.197382,0.202659,0.20778,0.216908,0.567595,4.91695,62.0092,0.673916,3.29773
84,0.198196,0.202736,0.204439,0.211366,0.219054,0.234382,1.33216,6.13135,103.15,0.917989,5.16477
85,0.200764,0.206911,0.208559,0.21381,0.219824,0.235712,0.632634,2.1826,64.6244,0.674291,3.66083
86,0.20662,0.209979,0.211029,0.215241,0.219736,0.225959,0.692171,4.50398,74.6621,0.672559,3.56796
87,0.208691,0.215483,0.216968,0.222484,0.227399,0.235538,0.807052,4.58223,53.5003,0.66998,3.15598
88,0.217012,0.221293,0.223192,0.2301,0.242652,0.263564,0.894365,4.15136,33.9609,0.656468,2.51523
89,0.22232,0.22593,0.228054,0.233293,0.23737,0.244364,0.865383,4.89427,85.432,0.750062,3.89969
90,0.225329,0.229841,0.232114,0.238573,0.243678,0.253804,0.805743,4.19797,84.5697,0.766579,4.34483
91,0.229504,0.237308,0.238806,0.245872,0.253503,0.269234,0.903284,8.9734,127.942,1.04691,6.4486
92,0.231597,0.242256,0.24372,0.251816,0.258427,0.269426,0.66385,2.0642,59.6358,0.630201,3.26567
93,0.238396,0.247188,0.249417,0.256124,0.263292,0.274452,0.851591,5.90995,34.4728,0.684925,2.51826
94,0.245891,0.253629,0.255483,0.262726,0.270419,0.286211,0.730121,1.9106,87.2301,0.787728,4.29007
95,0.252312,0.259065,0.260707,0.268446,0.281508,0.304573,1.28015,5.48317,75.3461,0.787201,3.49639
96,0.255724,0.263572,0.265211,0.272243,0.278937,0.29059,1.00513,5.83956,123.748,0.949593,5.42494
97,0.263677,0.27268,0.274752,0.289289,0.309412,0.347989,1.43268,9.77469,199.265,1.33483,8.2048
98,0.271586,0.277499,0.279589,0.28853,0.296907,0.318567,0.883284,5.32142,206.891,1.07729,7.60401
99,0.275333,0.283749,0.285238,0.292837,0.301497,0.328549,0.791033,4.16435,158.565,1.25596,8.86197
100,0.28288,0.289793,0.291658,0.298049,0.303862,0.314939,0.890008,3.8574,75.5268,0.789668,3.68648
101,0.288392,0.295242,0.298311,0.305888,0.311935,0.322671,1.06165,5.10883,145.208,0.999318,6.47019
102,0.297804,0.303608,0.305024,0.31257,0.319372,0.330029,1.11507,5.98619,35.0175,0.747985,2.45604
103,0.30135,0.308949,0.311198,0.321534,0.331087,0.343685,1.00921,8.70409,67.6576,0.931906,3.8728
104,0.315356,0.324937,0.328832,0.340735,0.352866,0.374281,1.32004,6.36168,276.558,1.39701,10.5693
105,0.316595,0.327334,0.328906,0.33846,0.347224,0.364027,0.928978,5.46894,64.3545,0.972999,4.53923
106,0.327503,0.333764,0.337333,0.347911,0.360193,0.378718,1.14701,5.67787,203.858,1.26758,9.0123
107,0.334764,0.342376,0.344196,0.352652,0.362797,0.395674,1.41422,6.36036,113.297,0.995224,4.87126
108,0.340799,0.348324,0.350385,0.358592,0.369742,0.40157,1.28038,5.90664,143.809,1.22232,7.04715
109,0.347336,0.354928,0.357054,0.366082,0.375413,0.392837,1.16372,5.19129,323.555,1.79288,16.0573
110,0.349946,0.358881,0.360867,0.371253,0.386494,0.420623,1.14922,8.3283,147.851,1.21352,6.47194
111,0.356481,0.366658,0.370022,0.379351,0.394064,0.424569,1.09077,3.43097,73.8913,0.977679,4.54829
112,0.364215,0.374907,0.37664,0.385731,0.396541,0.436296,2.0381,17.7287,409.487,2.29552,16.0754
113,0.36507,0.379204,0.382106,0.390016,0.396949,0.410211,1.27802,7.0483,75.9116,0.999894,3.9414
114,0.373238,0.386641,0.388539,0.39658,0.408981,0.435503,1.4372,8.16137,212.906,1.36374,8.38813
115,0.375711,0.396605,0.399376,0.407939,0.417029,0.428279,1.27343,5.72801,104.886,1.16082,5.99443
116,0.3921,0.403801,0.406079,0.412962,0.421399,0.435905,1.20222,5.05631,75.2586,0.970108,3.74351
117,0.394394,0.40967,0.412137,0.42087,0.428395,0.441217,1.02586,2.15335,117.621,1.22256,7.00266
118,0.407075,0.418123,0.421125,0.428943,0.437809,0.45533,1.97855,9.97789,199.323,1.55921,9.06084
119,0.414767,0.427995,0.430535,0.438306,0.446457,0.468822,1.35936,6.50966,86.2635,1.13772,4.64131
120,0.418075,0.43341,0.436237,0.444666,0.452359,0.463821,1.1984,3.79668,298.07,1.7842,14.3555
121,0.429433,0.443901,0.445936,0.454159,0.460761,0.473302,1.13626,4.71278,158.313,1.41177,8.49545
122,0.439124,0.450126,0.453287,0.462921,0.474317,0.511841,1.28626,3.15232,142.827,1.58817,9.56564
123,0.447436,0.464817,0.468856,0.493058,0.517297,0.565003,1.60108,8.68795,113.809,1.66815,7.9139
124,0.457442,0.471419,0.474996,0.488302,0.500745,0.524044,1.47816,10.6239,128.855,1.511,7.15944
125,0.473139,0.48534,0.488508,0.506354,0.523523,0.559009,2.08501,13.389,210.06,1.98392,12.4028
126,0.467474,0.481771,0.484702,0.495786,0.506552,0.525815,1.57241,5.02784,112.645,1.25013,5.70976
127,0.48181,0.493044,0.49554,0.50564,0.51684,0.533884,1.92968,7.60501,180.187,1.68843,9.03105
128,0.485863,0.500182,0.503521,0.517657,0.52894,0.54611,1.87514,14.5214,225.148,1.81138,9.71064
129,0.492439,0.509889,0.513552,0.526464,0.539847,0.559819,1.22101,4.96466,241.098,1.79664,11.5732
130,0.506896,0.51886,0.522535,0.535799,0.548297,0.578889,2.13073,13.2969,187.969,2.11988,10.8951
131,0.518258,0.528755,0.53256,0.547689,0.568674,0.607614,1.51791,4.71769,102.326,1.55652,7.1468
132,0.527805,0.541734,0.545604,0.560752,0.575149,0.613862,1.71891,8.43344,392.383,1.94092,14.2925
133,0.529988,0.548345,0.553154,0.56748,0.579933,0.599516,1.32502,4.16799,95.1358,1.08396,4.0615
134,0.542697,0.55998,0.564196,0.581004,0.596469,0.618069,1.96959,10.4287,195.802,1.68003,8.69101
135,0.552709,0.567327,0.572879,0.591047,0.614432,0.663894,2.09007,6.64793,214.24,1.86769,10.8447
136,0.562443,0.578796,0.582041,0.594808,0.60562,0.624821,3.57459,19.5004,522.764,2.9059,21.3979
137,0.574229,0.588013,0.592682,0.607458,0.621279,0.662691,2.24672,14.0411,391.701,2.118,14.1437
138,0.578458,0.596308,0.601536,0.61516,0.626761,0.649152,2.79371,14.756,147.705,2.06195,10.2279
139,0.588847,0.60603,0.611214,0.625286,0.638174,0.655981,1.79239,10.264,161.978,2.02036,10.1109
140,0.596859,0.614576,0.618081,0.633527,0.646123,0.666814,2.05287,12.121,601.505,2.49147,21.5463
141,0.552111,0.568574,0.573362,0.633177,0.66581,0.714528,1.92262,6.35658,273.405,2.09946,12.9915
142,0.547967,0.56785,0.572992,0.587603,0.60132,0.630879,1.56468,7.38351,227.705,1.85002,10.8742
143,0.558964,0.579929,0.582988,0.593071,0.602525,0.619115,1.75304,13.3168,228.066,1.80217,9.85376
144,0.56732,0.585847,0.589255,0.600574,0.612127,0.629911,1.97302,7.51287,166.818,1.69755,8.63085
145,0.556282,0.588347,0.594297,0.61112,0.623487,0.646501,1.99523,17.0323,231.339,2.63982,14.6518
146,0.57405,0.593884,0.600175,0.618459,0.634281,0.659847,1.81785,10.367,85.8013,1.48217,5.70012
147,0.560197,0.599303,0.605495,0.623806,0.63818,0.664081,1.84356,8.84288,299.452,1.9216,11.9401
148,0.577247,0.611971,0.616401,0.635437,0.648987,0.672736,2.15025,9.68288,467.786,2.25029,16.974
149,0.611125,0.625022,0.63168,0.651265,0.669276,0.701946,2.16514,7.64949,329.956,2.20661,15.2663
150,0.613285,0.637338,0.643924,0.665343,0.683804,0.72185,2.11004,17.4908,505.143,2.97913,21.6034
151,0.63696,0.655807,0.661744,0.680732,0.69904,0.736041,2.94666,21.2096,323.666,3.06924,18.2391
152,0.62242,0.651984,0.657108,0.678978,0.693631,0.717515,2.42833,19.6063,223.059,2.67735,14.8578
153,0.638108,0.661763,0.669701,0.691573,0.710789,0.741263,2.48754,12.7586,679.618,3.28548,25.9641
154,0.65062,0.677546,0.683566,0.70704,0.723766,0.753569,2.17328,9.34198,130.794,2.12264,9.93292
155,0.651173,0.682689,0.688218,0.712047,0.730673,0.767793,2.4953,12.248,577.944,3.15908,24.9346
156,0.669969,0.695816,0.702491,0.722698,0.737044,0.766787,2.70057,11.0541,145.981,1.98353,8.8433
157,0.679941,0.706066,0.713457,0.737021,0.759899,0.801554,2.28219,10.8864,598.123,3.31238,25.4089
158,0.683006,0.724155,0.730537,0.754938,0.773593,0.815004,2.72061,11.9451,604.086,3.17267,22.7482
159,0.705469,0.735057,0.746406,0.767258,0.785478,0.818307,2.58966,15.3314,164.114,2.31743,10.9567
160,0.720776,0.754652,0.762245,0.786496,0.811747,0.888022,3.59619,19.997,290.043,3.64239,20.1655
161,0.734308,0.764548,0.770393,0.799831,0.829279,0.907654,3.16967,22.7984,630.783,3.71195,24.5626
162,0.712785,0.753466,0.762323,0.789265,0.80821,0.836975,2.60313,6.30171,165.24,1.92353,9.49712
163,0.740323,0.78591,0.795903,0.821279,0.841302,0.890459,3.58757,19.4408,249.372,2.9517,14.7839
164,0.775531,0.7996,0.806917,0.833074,0.852027,0.889267,3.00953,16.6709,290.787,2.47422,12.0963
165,0.752986,0.807515,0.818616,0.848288,0.874453,0.920937,2.58971,6.89609,206.442,2.4346,12.3663
166,0.775703,0.818093,0.826431,0.857015,0.8777,0.922555,2.74303,12.0531,449.356,2.51887,17.0556
167,0.798998,0.837487,0.846642,0.873989,0.894545,0.938384,2.50734,4.0471,423.142,2.88454,20.5765
168,0.79293,0.845479,0.85465,0.885998,0.904021,0.938801,2.39284,8.80444,197.65,1.96248,8.21656
169,0.818043,0.858358,0.86823,0.899982,0.922757,0.960211,4.98556,35.8132,467.832,3.98586,22.1074
170,0.823734,0.872049,0.883034,0.912426,0.937134,0.973547,3.00847,6.90313,698,3.31458,27.5795
171,0.839082,0.887372,0.897479,0.924578,0.949193,0.995168,3.58999,13.557,555.277,3.5981,25.4937
172,0.845521,0.88973,0.902456,0.933129,0.954837,0.998973,3.4574,20.7464,834.576,4.2021,35.7733
173,0.864568,0.905048,0.914981,0.944187,0.969805,1.02631,3.46021,18.8876,215.435,3.53019,18.1957
174,0.888269,0.916762,0.927739,0.957015,0.977848,1.02193,3.7367,19.2265,460.133,3.631,21.533
175,0.895157,0.928956,0.938686,0.966939,0.987371,1.02853,3.12422,9.30495,241.704,2.47491,12.8225
176,0.898561,0.943976,0.950291,0.985309,1.01401,1.07436,4.15075,16.4387,385.109,3.71778,20.8721
177,0.926711,0.968617,0.978865,1.00621,1.02591,1.07233,5.79737,27.2768,736.21,4.98369,35.1382
178,0.919208,0.970366,0.977191,1.00943,1.03086,1.09141,3.56527,26.8997,524.094,3.53697,20.7409


==> fig/graphs/tikz_data/collision_checking/collision_resolution_mine_with_exact.txt <==
n_robots,min,q025,q05,q25,median,q75,q95,q975,max,mean,stddev
2,0.000195,0.000269,0.0002935,0.0005055,0.0006815,0.0008175,0.0012155,0.0021395,0.120045,0.00156253,0.00640813
3,0.000526,0.0005995,0.000632,0.0007735,0.0009705,0.001113,0.001408,0.0016955,0.086202,0.00151769,0.00519714
4,0.000642,0.0008115,0.0008465,0.0010165,0.0012015,0.0014165,0.001864,0.002338,0.087948,0.00198598,0.00581216
5,0.0008,0.0009965,0.001111,0.001308,0.001668,0.00194,0.0022655,0.0025695,0.116961,0.00252312,0.00750544
6,0.001103,0.001351,0.001431,0.0016735,0.002148,0.002495,0.0027815,0.0030185,0.126396,0.00300086,0.00795119
7,0.001419,0.001646,0.001764,0.0020095,0.0023495,0.003021,0.0034625,0.005225,0.123409,0.00386865,0.0101306
8,0.001192,0.001345,0.0014745,0.0022065,0.0025545,0.003238,0.003905,0.007937,0.474436,0.00431795,0.017577
9,0.001445,0.0015035,0.001526,0.001646,0.0018235,0.002473,0.003084,0.003478,0.180252,0.00281911,0.00776949
10,0.001693,0.0017635,0.0017955,0.001888,0.00201,0.0024915,0.003294,0.003528,0.154497,0.00341369,0.0101773
11,0.002054,0.0021975,0.0022665,0.002533,0.0027925,0.0038875,0.004599,0.00496,0.266446,0.00430658,0.0116494
12,0.002448,0.002743,0.0028165,0.003066,0.0033465,0.004853,0.0053845,0.0055375,0.233058,0.00524373,0.012999
13,0.002664,0.0027735,0.0028165,0.003139,0.0034285,0.0039865,0.0058435,0.0062685,0.416694,0.00546779,0.0190318
14,0.003018,0.0031075,0.003136,0.0033165,0.003683,0.004304,0.0062965,0.006649,0.206926,0.00500747,0.0100682
15,0.003373,0.003467,0.0035,0.003628,0.00376,0.0043355,0.0070445,0.024177,0.236209,0.00620068,0.0148354
16,0.003749,0.0038925,0.0039225,0.0040645,0.0042205,0.004688,0.0074085,0.0088665,0.213859,0.00640314,0.013455
17,0.004303,0.0044235,0.004467,0.004607,0.004791,0.005334,0.0084005,0.0089745,0.356967,0.00739105,0.0219509
18,0.004719,0.0048895,0.0049325,0.005104,0.005554,0.0059915,0.009228,0.010282,0.504249,0.00875951,0.0275325
19,0.005288,0.0053925,0.005443,0.005606,0.005793,0.006296,0.009252,0.009734,0.471231,0.00793772,0.0213807
20,0.005657,0.0058575,0.005906,0.006077,0.006235,0.0067205,0.009336,0.01608,0.711524,0.00967888,0.0320598
21,0.006202,0.006411,0.006454,0.0065935,0.006726,0.007063,0.008908,0.012608,0.746052,0.00998721,0.0354011
22,0.006864,0.0070665,0.007114,0.007288,0.0074485,0.0078865,0.010873,0.036771,1.05221,0.0133628,0.0530342
23,0.007426,0.0075795,0.007626,0.0078025,0.0079685,0.008492,0.0117465,0.033714,1.08207,0.0127475,0.0445129
24,0.008167,0.008294,0.0083425,0.0085365,0.0087325,0.0096455,0.014462,0.016987,0.467859,0.0107246,0.0174019
25,0.008617,0.008854,0.008904,0.009094,0.0092895,0.0097145,0.01577,0.0182095,0.642051,0.0133018,0.0340695
26,0.009358,0.009541,0.0096275,0.009823,0.0099775,0.0102855,0.012997,0.0174925,1.21632,0.0145106,0.0477729
27,0.010037,0.010247,0.0103145,0.0105625,0.0107765,0.011336,0.0129265,0.019215,1.40446,0.0165279,0.0636664
28,0.010709,0.0110075,0.0110605,0.0113425,0.0118455,0.0129285,0.0221735,0.054147,0.955945,0.0187548,0.0520181
29,0.011557,0.0118655,0.01196,0.0131935,0.01378,0.0145415,0.0248435,0.0780325,1.97126,0.0256672,0.101366
30,0.01238,0.0127665,0.0129325,0.0142305,0.0147505,0.0154115,0.024851,0.0277165,0.534509,0.0183933,0.0301064
31,0.013249,0.0137215,0.013964,0.015339,0.015765,0.0162815,0.027815,0.059218,1.61337,0.0261007,0.0871362
32,0.014378,0.0146655,0.014848,0.016528,0.017316,0.01874,0.033869,0.104209,3.03064,0.0305296,0.115404
33,0.015105,0.0154705,0.0156565,0.0168565,0.0176615,0.018318,0.0315615,0.0420305,1.20223,0.0246841,0.0606168
34,0.016062,0.0163435,0.0165035,0.0182305,0.0188185,0.0194285,0.0348865,0.0455275,0.829631,0.0257521,0.052385
35,0.016816,0.0174215,0.0176345,0.0194165,0.02016,0.0210455,0.038154,0.097555,3.77632,0.038644,0.174375
36,0.017891,0.0186645,0.018829,0.0207515,0.021414,0.0224185,0.0405765,0.0523625,2.46137,0.0394316,0.156047
37,0.01875,0.019128,0.0192425,0.019785,0.020336,0.022112,0.0396345,0.047194,3.02385,0.0324722,0.126128
38,0.01977,0.0202165,0.0203075,0.0208115,0.021274,0.023312,0.050397,0.0798365,4.26995,0.0450365,0.201479
39,0.020951,0.021342,0.0214695,0.0219935,0.0225025,0.024355,0.045504,0.05772,2.57635,0.0365772,0.129421
40,0.022096,0.022467,0.022661,0.023295,0.0249585,0.027587,0.0434945,0.0512985,5.83008,0.0429835,0.207779
41,0.022827,0.023254,0.0233225,0.023708,0.024148,0.0252015,0.0485815,0.0644745,3.05591,0.0358359,0.130823
42,0.023903,0.0244225,0.0245225,0.0248995,0.025329,0.026865,0.0471765,0.144872,3.03735,0.0460908,0.158969
43,0.025151,0.025557,0.0257015,0.026129,0.0267245,0.029441,0.058622,0.070745,4.03269,0.0427811,0.149237
44,0.026304,0.0267455,0.02688,0.0273305,0.027773,0.0292625,0.0477685,0.0640925,4.17017,0.0431567,0.171274
45,0.027461,0.0280275,0.028171,0.02859,0.0290165,0.0299835,0.059791,0.108756,4.67669,0.0452416,0.173079
46,0.028855,0.029342,0.0294655,0.029906,0.030312,0.031584,0.0377895,0.0569715,2.29892,0.0418189,0.118334
47,0.030027,0.0306085,0.0307425,0.031308,0.031917,0.03459,0.07779,0.14667,3.67586,0.0602042,0.222772
48,0.031484,0.031968,0.032077,0.032556,0.033006,0.033694,0.05267,0.074644,3.42083,0.047124,0.138853
49,0.032767,0.033341,0.0334455,0.033991,0.034479,0.0352755,0.0774955,0.129117,5.69946,0.0640131,0.293322
50,0.034009,0.03471,0.034876,0.035439,0.03592,0.036957,0.0705625,0.0825535,3.77041,0.0577028,0.202309
51,0.035863,0.036364,0.0365265,0.0372,0.0378865,0.0400515,0.0713515,0.114645,5.52972,0.0724423,0.324797
52,0.037209,0.0377505,0.0379,0.038597,0.039613,0.042901,0.0864185,0.102603,5.70724,0.0706745,0.298785
53,0.038677,0.0391155,0.039295,0.040005,0.040564,0.042866,0.0751845,0.111742,8.06379,0.0805653,0.404391
54,0.040821,0.0425405,0.0429635,0.0441885,0.0450825,0.0460695,0.052673,0.099657,4.14048,0.0656845,0.211838
55,0.047862,0.0493875,0.0498735,0.051139,0.0519765,0.0530105,0.097726,0.164797,8.439,0.0955917,0.443199
56,0.046237,0.048337,0.048867,0.053031,0.053946,0.055148,0.103254,0.164968,6.49795,0.0829409,0.281613
57,0.046954,0.048071,0.0483505,0.049364,0.050321,0.051698,0.0595275,0.0964015,8.604,0.0830431,0.383414
58,0.048853,0.0497745,0.050048,0.0509225,0.0516985,0.0530525,0.0595145,0.172792,36.9836,0.12552,1.21553
59,0.050073,0.0514035,0.051729,0.052856,0.053884,0.0556785,0.065895,0.120937,6.62846,0.0782978,0.279024
60,0.051447,0.052661,0.0531405,0.054407,0.0552985,0.056462,0.0749455,0.126242,6.18643,0.0781699,0.251165
61,0.053647,0.055124,0.0555055,0.0565795,0.0577175,0.061536,0.105494,0.13197,13.7674,0.103229,0.529732
62,0.054124,0.0561755,0.0567695,0.0584025,0.0597045,0.062453,0.0674055,0.088401,4.71684,0.0793667,0.246228
63,0.056355,0.057508,0.0582235,0.059837,0.0611215,0.062572,0.0846255,0.163841,4.19953,0.0783296,0.171222
64,0.059076,0.0602215,0.0605135,0.061762,0.0626565,0.0637015,0.069131,0.0955795,4.55146,0.0808201,0.197795
65,0.061921,0.06362,0.0641195,0.0662925,0.068216,0.0700705,0.0985635,0.178096,5.23468,0.100776,0.31837
66,0.065058,0.0666715,0.067089,0.068576,0.0698355,0.0712805,0.0789615,0.216242,6.3629,0.0950452,0.254983
67,0.06756,0.0685025,0.0691575,0.0711615,0.072377,0.0738585,0.113404,0.219893,9.93318,0.11398,0.452671
68,0.069264,0.070762,0.071362,0.0736285,0.07558,0.0778815,0.0895495,0.143074,20.5811,0.129725,0.809153
69,0.071699,0.073065,0.073721,0.075548,0.077183,0.07956,0.094081,0.147913,29.9652,0.134451,1.03389
70,0.074177,0.075869,0.0762785,0.0782605,0.080134,0.0823425,0.174283,0.23948,10.2636,0.123368,0.425858
71,0.075651,0.0771495,0.077886,0.07993,0.081909,0.0846275,0.0956055,0.177134,6.09502,0.115458,0.32095
72,0.078339,0.081327,0.081878,0.083842,0.0861455,0.089211,0.103004,0.227212,13.8823,0.130444,0.573687
73,0.082405,0.085256,0.085809,0.087707,0.0890545,0.091117,0.131244,0.320366,7.66108,0.132177,0.367686
74,0.08523,0.0871055,0.087644,0.0897025,0.0917215,0.0948345,0.189594,0.401819,23.0768,0.217118,1.21675
75,0.087728,0.0898635,0.090712,0.092636,0.094386,0.096682,0.107552,0.156886,16.5571,0.162172,0.881092
76,0.090772,0.0928535,0.093563,0.095628,0.0973195,0.099616,0.127022,0.324921,30.8651,0.212983,1.26704
77,0.091901,0.0947955,0.095464,0.097523,0.0999585,0.103923,0.127844,0.278338,45.1865,0.208019,1.54575
78,0.095165,0.097644,0.0982165,0.100626,0.102566,0.105148,0.118255,0.184668,28.3794,0.153655,0.931488
79,0.098689,0.100664,0.101128,0.103305,0.104982,0.107155,0.129443,0.413916,19.2749,0.176359,0.740089
80,0.0989,0.102734,0.10355,0.105524,0.107469,0.110414,0.152627,0.289692,12.3,0.188263,0.742582
81,0.101745,0.105075,0.10596,0.10842,0.110617,0.115018,0.151234,0.333695,39.8189,0.230873,1.60465
82,0.104193,0.107904,0.108599,0.111106,0.113157,0.117339,0.210844,0.504889,26.9737,0.251943,1.36491
83,0.109265,0.111471,0.112397,0.11482,0.116892,0.122971,0.146038,0.287783,15.6769,0.184073,0.737083
84,0.110331,0.114422,0.115132,0.117309,0.119303,0.122806,0.16716,0.445828,41.2029,0.28592,1.89151
85,0.113892,0.117011,0.117545,0.120068,0.122057,0.126551,0.155105,0.248298,18.1175,0.190091,0.839668
86,0.116094,0.119249,0.120498,0.122887,0.125323,0.130178,0.180977,0.370755,25.1166,0.219693,1.04162
87,0.120007,0.123495,0.124131,0.126874,0.129313,0.135785,0.18,0.45747,11.6689,0.224014,0.769598
88,0.121303,0.126034,0.126993,0.129652,0.131962,0.137882,0.193246,0.483163,23.4156,0.258972,1.20628
89,0.126629,0.129752,0.130378,0.133111,0.135609,0.142068,0.248981,0.490151,31.0806,0.246901,1.24268
90,0.129724,0.133004,0.133883,0.13656,0.138732,0.143426,0.309617,0.376141,23.3186,0.242595,1.12689
91,0.132135,0.136111,0.137077,0.14046,0.143098,0.148715,0.268636,0.481535,109.26,0.375623,3.68551
92,0.13588,0.13906,0.139977,0.142894,0.145676,0.149785,0.196661,0.388837,47.5879,0.309835,2.28417
93,0.138857,0.142266,0.143023,0.146517,0.149071,0.153478,0.208518,0.364916,18.2161,0.245345,0.980813
94,0.141775,0.145537,0.146482,0.1508,0.154126,0.160524,0.31347,0.38608,32.5117,0.258968,1.44116
95,0.143546,0.148809,0.150389,0.153943,0.156888,0.161741,0.278032,0.44958,15.7702,0.253755,0.858441
96,0.147787,0.153872,0.155263,0.158628,0.161812,0.166264,0.199225,0.314926,89.1195,0.316652,2.91829
97,0.153561,0.157407,0.158953,0.162912,0.166527,0.173258,0.308086,0.602369,37.5789,0.293811,1.43758
98,0.156753,0.160381,0.161297,0.165438,0.168927,0.174092,0.303667,0.388726,38.2042,0.279525,1.45682
99,0.161391,0.166324,0.167388,0.171178,0.174736,0.180997,0.219381,0.329753,37.0083,0.274881,1.47712
100,0.16472,0.169432,0.170944,0.176235,0.18255,0.202568,0.23464,0.395508,25.7473,0.294795,1.26603
101,0.16882,0.174549,0.175992,0.180913,0.185974,0.194412,0.23164,0.336523,53.2919,0.293199,1.77098
102,0.173451,0.178804,0.180698,0.18625,0.19193,0.198441,0.304868,0.573039,18.6471,0.315052,1.05554
103,0.176899,0.182771,0.184675,0.191487,0.198683,0.216513,0.371632,0.609013,38.5319,0.453052,2.20811
104,0.183859,0.189538,0.192176,0.200213,0.205377,0.214344,0.264317,0.550586,27.3387,0.315479,1.21945
105,0.194521,0.198378,0.199929,0.20473,0.20919,0.218961,0.284701,0.528416,22.2997,0.318895,1.05936
106,0.198792,0.203203,0.204622,0.210483,0.216524,0.232263,0.395159,0.785114,86.2633,0.468991,3.27215
107,0.203451,0.208477,0.209857,0.214341,0.217676,0.224423,0.269987,0.414693,13.5194,0.304011,0.802156
108,0.207918,0.212118,0.21368,0.219911,0.226553,0.23703,0.427223,0.792962,112.887,0.548902,4.20708
109,0.209579,0.21625,0.217543,0.222768,0.226774,0.233954,0.390425,0.684318,108.444,0.476365,3.68931
110,0.214565,0.221291,0.222555,0.227347,0.23204,0.244076,0.361551,0.707348,20.5816,0.407147,1.54512
111,0.219168,0.225849,0.227727,0.232771,0.237212,0.251719,0.468386,0.707722,46.8744,0.432284,2.1817
112,0.226909,0.230374,0.232003,0.238164,0.244347,0.267691,0.521773,1.25094,302.734,1.03827,10.6682
113,0.229168,0.2351,0.236523,0.242493,0.247684,0.265501,0.313256,0.493652,25.6446,0.378697,1.39217
114,0.237209,0.240527,0.242152,0.248103,0.252903,0.269606,0.491272,0.806895,71.1927,0.505809,2.99306
115,0.240342,0.245179,0.246553,0.251327,0.25481,0.260186,0.312678,0.688108,23.7979,0.405752,1.39569
116,0.247586,0.251527,0.252501,0.257498,0.261503,0.267618,0.34598,0.702032,24.3999,0.358865,1.02829
117,0.249226,0.256451,0.257909,0.263448,0.26797,0.27474,0.323887,0.547172,57.8704,0.426678,2.33697
118,0.253239,0.262606,0.263883,0.268867,0.272604,0.278241,0.311387,0.508642,84.8232,0.507008,3.26676
119,0.257467,0.266417,0.268518,0.274717,0.279871,0.289944,0.421163,0.745688,69.0572,0.509844,2.78583
120,0.262457,0.270983,0.272684,0.279285,0.285429,0.296534,0.359339,0.618996,201.021,0.765013,7.21692
121,0.268267,0.276189,0.277645,0.28499,0.291075,0.30367,0.366931,0.696156,119.82,0.631814,4.67109
122,0.274137,0.279732,0.281867,0.289535,0.295478,0.306212,0.365155,0.59807,46.9681,0.458333,1.93903
123,0.280424,0.286336,0.28858,0.295771,0.302239,0.313277,0.433188,0.704234,50.5161,0.447302,1.83857
124,0.282023,0.291652,0.293381,0.30086,0.307257,0.318682,0.407428,0.696327,64.1,0.633078,3.60441
125,0.293807,0.299513,0.30153,0.307981,0.315118,0.3277,0.404272,0.778476,144.302,0.591232,4.7003
126,0.296072,0.303634,0.305988,0.314508,0.321957,0.337254,0.450672,1.12042,46.74,0.581174,2.55721
127,0.302109,0.308908,0.311231,0.319031,0.32604,0.338693,0.408637,1.13713,146.034,0.781609,5.47596
128,0.30721,0.315231,0.317709,0.326651,0.335148,0.350194,0.492086,1.08908,96.0227,0.762675,4.31109
129,0.312366,0.322091,0.323977,0.331706,0.337681,0.347798,0.401293,0.553662,183.262,0.7115,6.5271
130,0.320809,0.330445,0.332,0.33921,0.344573,0.355691,0.51317,1.19758,72.7612,0.740839,4.06411
131,0.320442,0.335268,0.337744,0.34654,0.353857,0.368905,0.62525,1.07823,77.0607,0.755763,4.26213
132,0.331942,0.341498,0.344885,0.355332,0.365455,0.378865,0.48764,0.976308,43.1269,0.581398,2.31007
133,0.344645,0.356577,0.35903,0.369058,0.37825,0.395637,0.474067,0.801216,9.88102,0.471277,0.755743
134,0.343548,0.351875,0.35397,0.364947,0.373636,0.388831,0.610672,1.28507,79.49,0.728436,4.02981
135,0.347356,0.358187,0.360774,0.373707,0.383931,0.39845,0.526835,1.0017,32.4237,0.582584,1.89195
136,0.359375,0.372119,0.376007,0.387245,0.395075,0.405231,0.53689,1.32992,389.961,1.21965,13.3217
137,0.367195,0.381799,0.3846,0.394983,0.403323,0.414882,0.520165,1.13241,45.7446,0.726462,2.99326
138,0.380766,0.391639,0.394779,0.406201,0.417954,0.437298,0.562118,1.36499,99.5972,0.905786,5.09199
139,0.385331,0.399022,0.402747,0.411771,0.419473,0.430939,0.563179,0.868709,21.4858,0.556044,1.33965
140,0.381102,0.401632,0.406041,0.418149,0.427632,0.440257,0.542784,1.10826,59.3723,0.642542,2.56451
141,0.386572,0.406474,0.411853,0.423432,0.432519,0.444789,0.51139,0.790592,86.5048,0.643365,3.36867
142,0.411366,0.420323,0.423822,0.435331,0.444566,0.455962,0.566311,0.998249,128.904,0.860149,5.67058
143,0.404617,0.424679,0.427125,0.43754,0.445626,0.457644,0.526971,0.774544,202.536,0.990156,7.68393
144,0.409619,0.4283,0.433422,0.445874,0.455531,0.468996,0.626475,1.58949,122.312,0.84048,4.59608
145,0.431103,0.44385,0.448305,0.45924,0.469463,0.481885,0.78679,1.29072,204.234,1.16066,8.76914
146,0.440402,0.453217,0.457105,0.470728,0.482898,0.503638,0.637951,1.34731,77.127,0.755975,3.13563
147,0.442157,0.455678,0.459337,0.471704,0.48315,0.497264,0.598734,0.92181,102.054,0.713957,3.65052
148,0.443656,0.46358,0.466838,0.479299,0.488145,0.501537,0.563914,0.945819,58.8609,0.693803,2.53232
149,0.454261,0.471136,0.475067,0.488526,0.498021,0.512118,0.611656,1.26081,248.983,1.01079,8.58158
150,0.456264,0.472698,0.480016,0.494553,0.505694,0.519732,0.612107,1.0346,276.623,1.19059,10.2106
151,0.468357,0.486136,0.491753,0.506323,0.516374,0.53028,0.643289,1.40232,143.383,0.915008,5.70016
152,0.475074,0.501818,0.50566,0.521226,0.533306,0.549465,0.860444,1.49803,194.538,1.32179,9.6751
153,0.48222,0.503109,0.510494,0.525842,0.538376,0.556275,0.863366,1.54992,181.778,1.16141,7.54254
154,0.497101,0.517184,0.521299,0.535574,0.54846,0.567426,0.737167,1.65842,106.848,1.05346,5.63796
155,0.491356,0.523645,0.529122,0.543935,0.556045,0.570947,0.688142,1.37006,277.711,1.03199,9.0218
156,0.510698,0.529039,0.536393,0.554485,0.566322,0.583599,0.927029,1.78321,84.5499,0.909798,3.44536
157,0.518531,0.536884,0.543797,0.560445,0.572719,0.589862,0.976667,1.81152,226.727,1.3576,9.81854
158,0.527992,0.550655,0.556822,0.573225,0.583601,0.598816,0.754622,1.13365,148.666,1.07282,6.4163
159,0.515937,0.551262,0.557724,0.574705,0.587633,0.607495,0.701435,1.21678,137.431,1.06312,5.51891
160,0.536574,0.563564,0.568723,0.587925,0.600338,0.617281,0.928133,2.02366,182.284,1.60511,10.4758
161,0.543153,0.57398,0.58165,0.600752,0.614835,0.633011,0.909599,1.60134,133.965,1.13286,6.60479
162,0.553824,0.586741,0.591673,0.608558,0.621686,0.639644,0.784213,1.29048,34.9577,0.774827,1.66729
163,0.564914,0.590881,0.599231,0.618548,0.632018,0.649673,0.98326,2.05508,109.489,1.16955,5.28677
164,0.578183,0.61191,0.618167,0.641234,0.656029,0.676235,0.82077,1.32638,59.4451,1.08127,4.01375
165,0.572436,0.607928,0.614163,0.638464,0.655859,0.677148,0.888299,1.38362,125.292,1.06126,5.23509
166,0.596187,0.628731,0.638297,0.66098,0.677924,0.6986,0.826708,1.98238,31.0635,0.880472,1.77327
167,0.595352,0.631712,0.641131,0.663351,0.682657,0.706207,0.89858,1.65057,229.12,1.11023,7.89062
168,0.61428,0.65474,0.664766,0.687748,0.703801,0.724643,0.865856,1.39231,32.1982,0.897153,1.89301
169,0.624855,0.668996,0.679958,0.701687,0.71844,0.739191,1.04204,2.57957,210.704,1.48917,8.7981
170,0.660642,0.687698,0.696395,0.714082,0.727126,0.746815,0.90494,1.82143,82.495,0.984778,3.055
171,0.664554,0.701988,0.708233,0.723209,0.735462,0.75615,1.21874,2.38159,53.6099,1.09607,3.18403
172,0.687665,0.712592,0.720419,0.739615,0.752975,0.775711,0.975208,1.92379,85.6172,1.13015,4.20523
173,0.680302,0.719758,0.726137,0.743961,0.756813,0.77742,1.29209,3.27947,186.15,2.08561,12.246
174,0.686101,0.735221,0.741897,0.764509,0.788163,0.814932,1.13655,2.59755,409.847,2.18622,17.0633
175,0.706875,0.74278,0.752433,0.771271,0.784732,0.802331,0.923488,1.73414,205.749,1.18104,6.68787
176,0.697316,0.75686,0.766831,0.78642,0.798852,0.819076,1.22447,2.09254,364.318,1.62148,12.2958
177,0.722686,0.770726,0.781377,0.804702,0.828551,0.890845,1.45395,1.91538,312.699,1.53564,10.7081
178,0.764073,0.790736,0.798814,0.821673,0.856127,0.89476,1.33416,2.42399,121.256,1.43975,5.70448


==> fig/graphs/tikz_data/collision_checking/total_time_exact.txt <==
n_robots,min,q025,q05,q25,median,q75,q95,q975,max,mean,stddev
2,0.049749,0.056292,0.0596735,0.0946925,0.113974,0.138443,0.170115,0.182413,0.426726,0.116672,0.0367922
3,0.078683,0.0883505,0.09197,0.109368,0.126655,0.145271,0.175264,0.18856,0.404756,0.130609,0.0325155
4,0.072961,0.0923685,0.0957365,0.113878,0.131012,0.148302,0.182345,0.204914,0.412308,0.134942,0.0316013
5,0.079984,0.0943965,0.0994825,0.12161,0.140136,0.155447,0.196832,0.252062,0.370769,0.143196,0.0369453
6,0.078482,0.0963685,0.102237,0.121609,0.135069,0.151489,0.188618,0.200394,0.384058,0.139724,0.0313669
7,0.092077,0.101487,0.107078,0.122089,0.135688,0.152911,0.186588,0.211393,0.438936,0.141045,0.0306216
8,0.059015,0.0657175,0.069564,0.083684,0.104214,0.117966,0.151145,0.192624,0.918148,0.105541,0.0391356
9,0.060515,0.0662635,0.0692235,0.0801735,0.0889435,0.10565,0.128709,0.139521,1.75439,0.0968985,0.0719803
10,0.061417,0.0723705,0.0757975,0.08574,0.09717,0.114621,0.135725,0.159214,0.279895,0.102061,0.0240517
11,0.067543,0.0768115,0.0799605,0.0924035,0.100879,0.114361,0.140244,0.159263,0.43925,0.106181,0.0271889
12,0.06865,0.075895,0.0798135,0.091829,0.102014,0.124204,0.150438,0.167322,0.296428,0.109165,0.0265834
13,0.071788,0.079655,0.082453,0.0949835,0.105742,0.117357,0.149954,0.19487,0.539721,0.111241,0.0331778
14,0.076452,0.088426,0.092813,0.108582,0.124372,0.146459,0.187532,0.219156,2.02422,0.135124,0.0779487
15,0.082892,0.097677,0.100223,0.116728,0.130856,0.15803,0.204867,0.24637,0.657854,0.142242,0.0448381
16,0.082719,0.100018,0.104551,0.12501,0.146223,0.170982,0.229494,0.288833,1.16425,0.15617,0.059637
17,0.086682,0.0997335,0.104143,0.123314,0.144601,0.17289,0.228455,0.265685,2.27218,0.159426,0.105012
18,0.090762,0.105681,0.11019,0.131181,0.15112,0.178557,0.262138,0.305296,0.725166,0.16511,0.0648309
19,0.103925,0.117819,0.123977,0.144078,0.164844,0.197205,0.295245,0.343188,1.14814,0.18219,0.0690168
20,0.11247,0.13125,0.139727,0.166886,0.195392,0.233953,0.352357,0.41852,1.51016,0.214439,0.0877939
21,0.118855,0.130559,0.135294,0.159695,0.181813,0.227127,0.357008,0.405183,0.896631,0.206889,0.0809598
22,0.110922,0.138244,0.145047,0.171842,0.203894,0.24641,0.402846,0.508163,1.24995,0.230096,0.108627
23,0.1142,0.13675,0.144595,0.172766,0.207245,0.25559,0.401391,0.501887,1.2956,0.233084,0.104016
24,0.1268,0.145935,0.153477,0.182667,0.215022,0.270948,0.476847,0.610577,2.86227,0.253672,0.146908
25,0.135741,0.156671,0.163728,0.197203,0.229675,0.297748,0.48953,0.586014,1.37703,0.267844,0.123481
26,0.140454,0.165446,0.172914,0.204485,0.246198,0.314909,0.544697,0.706181,2.55473,0.291303,0.159126
27,0.146453,0.173189,0.181038,0.218299,0.257151,0.332094,0.564067,0.736731,2.41075,0.308071,0.178603
28,0.152873,0.177953,0.19034,0.236563,0.289864,0.385635,0.739063,0.947547,8.82179,0.356686,0.328955
29,0.16329,0.185548,0.199212,0.242551,0.288034,0.384394,0.762595,0.953995,2.19759,0.35859,0.220125
30,0.174959,0.203041,0.213555,0.263257,0.32316,0.414581,0.744008,0.926564,4.03758,0.385878,0.270215
31,0.161287,0.217916,0.22963,0.285944,0.3418,0.472963,0.93863,1.17196,7.92784,0.439108,0.374702
32,0.192408,0.224127,0.237083,0.2881,0.36055,0.514572,1.03605,1.31468,3.81545,0.462612,0.315144
33,0.218501,0.237827,0.250042,0.305782,0.382748,0.553152,1.04803,1.38976,4.12999,0.495328,0.362813
34,0.217491,0.254099,0.273479,0.340384,0.418963,0.596759,1.34653,1.76183,4.28415,0.56034,0.416382
35,0.22519,0.265572,0.282639,0.350656,0.438972,0.643459,1.42467,1.75777,4.53413,0.591553,0.443273
36,0.238088,0.279995,0.292598,0.372189,0.471372,0.69833,1.34164,1.84844,4.00003,0.61571,0.432676
37,0.238978,0.292163,0.309721,0.377273,0.475792,0.693561,1.48042,1.84311,6.17237,0.637701,0.498853
38,0.273148,0.309357,0.335002,0.423652,0.53998,0.80073,1.58608,2.01265,7.88686,0.714005,0.548551
39,0.278791,0.321439,0.34331,0.424505,0.514765,0.787814,1.8634,2.4539,5.19848,0.720922,0.557478
40,0.287877,0.349966,0.366565,0.467112,0.592829,0.9113,1.84499,2.36106,8.08205,0.806648,0.648352
41,0.279588,0.354263,0.378851,0.482343,0.623031,0.94159,1.96554,2.57858,5.79676,0.833097,0.635088
42,0.299507,0.362286,0.39463,0.51603,0.664007,1.02374,2.13366,2.80803,7.29753,0.910473,0.707533
43,0.342745,0.402041,0.428056,0.538458,0.702988,1.09965,2.29756,3.00103,12.439,0.984993,0.86949
44,0.292933,0.42199,0.445735,0.571932,0.73968,1.21663,2.61032,3.59729,7.01507,1.06303,0.836827
45,0.353698,0.447524,0.473745,0.587063,0.764783,1.18341,2.61276,3.30153,13.1114,1.06501,0.941222
46,0.379953,0.443489,0.474413,0.616698,0.841203,1.3169,2.91646,4.11319,7.59258,1.15734,0.923427
47,0.363377,0.482643,0.510237,0.652635,0.856121,1.42234,3.87162,5.04471,16.4351,1.32435,1.30186
48,0.388752,0.50217,0.5571,0.717993,0.952379,1.61251,3.61215,5.1292,14.9423,1.40655,1.28999
49,0.413598,0.519537,0.562258,0.743375,0.985847,1.62358,3.87197,5.25894,10.7177,1.43887,1.24683
50,0.413196,0.563637,0.621558,0.808289,1.08925,1.87827,4.18665,5.10619,19.2252,1.56623,1.32074
51,0.455163,0.59272,0.640605,0.850995,1.14027,2.08503,5.03877,7.10673,17.0358,1.80452,1.76266
52,0.493844,0.600091,0.650272,0.842431,1.10433,2.01198,5.18661,6.72536,17.3636,1.76565,1.65033
53,0.511173,0.660606,0.705084,0.926817,1.26177,2.13384,5.10587,7.17648,16.6534,1.92198,1.87529
54,0.581577,0.736084,0.79698,1.07916,1.49833,2.75414,6.48519,8.83958,23.526,2.3587,2.31615
55,0.47961,0.678459,0.740401,0.960938,1.33811,2.42136,5.75794,8.58976,24.9244,2.13062,2.28874
56,0.586178,0.696037,0.747638,1.01355,1.3714,2.51214,6.05739,8.63084,19.8631,2.18424,2.23105
57,0.565203,0.706573,0.762414,1.01142,1.36638,2.25817,5.86423,8.19568,25.5875,2.15905,2.35017
58,0.59644,0.759329,0.805099,1.0768,1.54079,2.83468,6.50839,9.42295,48.1675,2.51027,3.2874
59,0.633812,0.772637,0.85367,1.13549,1.57165,2.86987,7.10226,9.83041,34.3174,2.53226,2.84492
60,0.681333,0.869641,0.94375,1.24282,1.84615,3.42749,8.79422,11.1566,24.5368,2.92046,2.92879
61,0.849385,0.982317,1.06121,1.38558,1.95485,3.3192,8.19728,11.4349,23.5196,2.93235,2.80802
62,0.796248,0.98583,1.05611,1.40388,2.06045,3.76335,10.6643,14.1141,39.8459,3.38189,3.62462
63,0.70058,1.03903,1.13859,1.51389,2.14801,3.96648,9.98855,13.8262,52.4934,3.47212,3.75032
64,0.838378,1.0713,1.16745,1.5735,2.354,4.48437,11.1109,14.6633,30.183,3.76702,3.69918
65,0.924235,1.11089,1.18417,1.63839,2.36925,4.28805,10.9142,14.4198,82.9352,3.85656,4.58647
66,0.912868,1.15277,1.23024,1.66844,2.46129,4.54011,11.6215,15.8137,43.4978,3.98768,4.28912
67,0.854798,1.1999,1.30264,1.77776,2.57486,4.81985,11.4764,15.4807,39.842,4.03964,4.05224
68,0.805307,1.32249,1.41454,1.96411,2.8978,5.74025,14.8394,19.987,45.5658,4.89161,5.1852
69,1.01018,1.2722,1.40612,1.85349,2.70212,4.83742,14.9571,19.0818,57.2885,4.55586,5.10463
70,0.903951,1.3176,1.43589,1.92951,2.76769,5.58043,13.5646,19.3473,62.5888,4.6586,5.34998
71,1.10956,1.41954,1.55057,2.19245,3.19128,6.21295,17.9474,23.6361,53.2458,5.44285,5.83723
72,1.09287,1.45861,1.57933,2.25868,3.33138,6.41544,17.7817,24.5045,94.9225,5.77762,7.27407
73,1.24764,1.70227,1.84006,2.57113,3.78953,7.37533,18.7451,25.5772,82.3483,6.30329,7.0459
74,1.21941,1.59979,1.76129,2.46255,3.71553,7.18017,17.578,27.4901,71.2999,6.29219,7.18272
75,1.22353,1.56889,1.69273,2.31948,3.35635,6.37643,16.0069,20.5677,89.9352,5.57168,6.52405
76,1.24979,1.52704,1.67808,2.31084,3.35787,6.67447,18.4083,26.0574,63.243,5.98071,6.87739
77,1.32544,1.62069,1.74568,2.42197,3.64171,7.34822,20.5668,28.4398,103.662,6.43824,8.08599
78,1.4385,1.73394,1.88263,2.62454,3.88075,7.28363,18.1328,24.1068,58.3763,6.20399,6.21142
79,1.36041,1.80151,1.95597,2.63887,4.0152,8.05148,20.5451,27.7328,66.6981,6.85342,7.50285
80,1.35292,1.82525,1.9879,2.80172,4.16336,8.60546,25.5905,37.2234,114.804,7.7351,9.64173
81,1.2752,1.83812,1.95933,2.75622,4.30831,8.78458,25.1868,32.68,93.5836,7.59142,8.73534
82,1.32964,1.89111,2.08685,2.94828,4.371,8.93692,22.8133,31.076,164.065,7.6981,9.80289
83,1.37329,1.91407,2.12776,3.10011,4.72714,9.20506,27.5271,35.7232,117.589,8.3729,10.0585
84,1.31171,2.10551,2.2667,3.26916,4.86128,9.80639,27.0623,36.8055,109.862,8.60902,10.1826
85,1.58832,2.09307,2.29732,3.30039,5.23082,11.1948,26.8677,34.6686,103.046,9.01366,10.4761
86,1.50624,2.15671,2.37791,3.17241,5.0921,10.0981,24.6454,36.9152,137.215,8.59711,10.166
87,1.85506,2.2257,2.37308,3.36707,4.97623,9.80636,27.0488,37.4718,113.505,8.715,9.99498
88,1.90118,2.4239,2.61793,3.72494,6.05659,11.7694,30.7024,40.9705,102.899,9.98052,10.7854
89,1.74561,2.30177,2.46088,3.43638,5.30936,11.0145,25.8932,41.3895,101.679,9.26979,10.9754
90,1.64138,2.33507,2.62045,3.67776,5.85572,11.4745,31.513,45.6238,116.978,10.0983,11.6906
91,1.63211,2.48357,2.70699,3.87766,6.03986,13.2229,35.7463,49.2665,157.664,11.3426,14.636
92,2.03583,2.57311,2.8017,4.03809,6.12023,12.0142,31.8479,50.3255,140.356,10.7324,12.7878
93,1.97427,2.64101,2.84721,4.13597,6.52764,13.1417,34.3,42.8969,126.257,11.0871,12.2694
94,2.16359,2.80954,3.05194,4.04646,6.49995,13.6857,38.8692,56.1543,152.592,12.0703,14.6099
95,2.10288,2.85909,3.16086,4.39816,6.93643,13.9054,37.6019,55.4527,165.921,12.4724,15.9878
96,2.36478,2.79509,3.09828,4.45039,7.22728,14.3865,38.669,57.7626,128.533,12.2017,13.9851
97,2.36863,2.97,3.29278,4.95075,8.09427,15.3676,41.2076,58.6966,204.796,13.6511,15.8962
98,2.28056,2.93206,3.3234,4.68359,7.30008,15.341,39.3469,51.9917,221.26,12.9328,15.0894
99,2.36967,3.12877,3.3909,4.65388,7.35811,15.0495,41.7043,61.9222,175.207,13.4553,17.0459
100,2.29913,3.29246,3.51153,4.80191,7.53722,14.3578,40.4475,55.0241,147.818,12.8894,15.2749
101,2.40356,3.24254,3.53086,4.98861,7.84808,15.3328,44.8256,61.1912,150.951,13.766,15.826
102,2.29688,3.30383,3.60837,5.38588,8.33393,16.7417,40.6798,54.1853,264.649,14.1228,17.7315
103,2.5032,3.38415,3.64295,5.28766,8.32001,17.2595,47.2498,60.5118,171.464,15.1753,17.5793
104,2.6293,3.56907,3.96296,5.95333,9.66406,21.1068,52.4558,73.6521,281.491,17.0809,20.7359
105,2.83574,3.69058,3.92767,5.51323,8.7678,17.4488,52.3363,74.8227,181.88,15.9034,19.7242
106,2.92349,3.62114,4.01952,5.73919,9.09375,17.7644,49.2762,69.3256,208.862,15.8329,18.2245
107,2.48477,3.72525,4.14113,5.90348,9.17784,19.7155,48.6098,71.9213,170.734,16.3979,19.1624
108,2.64328,3.92624,4.38021,6.32345,10.8932,22.7165,55.9076,74.8667,154.07,18.1453,19.7926
109,2.99767,4.07078,4.35493,6.10222,9.65899,21.4436,61.6213,81.9618,336.877,18.9193,26.4312
110,2.87542,4.13473,4.53401,6.48554,10.6266,22.2367,59.4157,85.3056,273.273,19.1135,24.0856
111,3.07331,4.27028,4.64222,6.72837,10.8055,21.0795,57.5055,77.5266,171.145,18.0976,19.7521
112,3.59266,4.44355,4.64475,7.08312,11.105,24.4069,67.7416,92.1507,414.731,20.8338,26.7197
113,2.98453,4.46715,4.84904,7.01427,11.7016,23.8517,61.1109,78.3015,241.106,19.5815,21.9113
114,2.84353,4.60814,4.97497,7.03623,11.0471,22.8755,66.6806,89.6509,435.351,20.471,27.1604
115,3.02849,4.55917,4.9488,7.07578,11.2553,24.847,67.3714,94.9854,193.893,20.8912,25.0432
116,3.49379,4.73219,5.09671,7.18557,11.7372,23.5955,59.3858,81.2938,302.107,19.9645,22.9374
117,3.56648,4.87804,5.20733,7.73007,12.8729,28.3705,71.6935,97.4185,464.468,23.0249,28.5651
118,3.38152,4.80341,5.4049,7.83488,12.0366,27.2564,66.2682,100.759,225.905,22.213,25.4322
119,3.92945,4.97908,5.53106,7.72607,12.3308,27.1215,71.735,92.2589,280.758,22.1531,24.7493
120,3.70277,5.11661,5.49108,8.20563,13.0575,27.572,69.1058,95.3642,342.614,22.6716,27.4655
121,3.44618,5.15388,5.64186,8.36527,13.6733,29.5454,82.6047,100.807,181.842,24.4334,26.605
122,3.76394,5.50129,6.15945,8.83113,14.0707,30.7258,83.1177,111.214,241.807,25.7587,29.7584
123,3.898,5.85538,6.28617,9.47055,16.4435,34.4695,89.9217,124.003,279.802,28.9861,33.5893
124,4.24037,5.69754,6.37691,8.81649,14.1843,31.0837,83.693,107.762,214.94,25.1201,27.5706
125,4.61592,5.99993,6.65064,9.5632,15.7017,33.0137,88.1836,125.088,318.632,28.3855,33.0353
126,4.4097,5.68043,6.37109,9.48148,15.3062,33.3246,92.5378,132.669,318.696,28.1468,32.3689
127,4.84122,6.17474,6.66749,9.46426,14.8007,32.7721,86.1051,132.1,594.702,28.1235,37.3787
128,4.09992,6.30694,6.83422,9.95628,16.6559,36.6379,89.39,119.364,263.259,29.1198,31.8844
129,5.01097,6.38552,6.82649,9.45012,15.1733,34.435,87.9437,126.052,622.235,28.7172,38.4203
130,3.95076,6.5292,7.11584,10.4051,16.2647,34.8509,96.9231,136.647,397.288,30.2757,36.5303
131,4.86413,6.86366,7.4384,10.9218,17.9958,38.4158,100.44,140.416,332.135,31.8027,37.4247
132,4.7044,6.3793,7.03056,10.9786,18.5639,41.3718,104.844,137.394,404.305,33.6793,39.98
133,5.53271,6.93271,7.23593,10.531,17.5849,36.5187,94.6295,126.702,242.6,29.8686,31.344
134,5.17925,6.93031,7.79334,10.9913,17.9401,37.5155,100.33,136.546,281.56,31.5755,34.8115
135,5.61145,7.39775,8.28823,12.3266,20.7672,42.9116,106.003,146.945,427.229,35.6322,40.5061
136,5.9163,7.24368,8.0469,11.6236,19.1371,42.0526,112.45,152.485,591.431,35.3068,43.6642
137,5.39877,7.60375,8.17389,11.6196,19.4028,42.8611,114.703,148.706,405.034,35.1872,42.0705
138,5.33245,7.45295,8.42888,12.3367,20.9137,42.8421,120.378,158.524,723.339,37.1516,46.4947
139,5.37647,7.4111,8.21431,12.6949,20.9443,45.1804,113.543,157.673,703.018,37.0705,46.0437
140,5.18512,7.67127,8.24013,12.4368,19.9572,39.8939,115.302,154.506,618.287,36.2547,48.7963
141,5.85078,7.98619,8.58072,12.8387,22.3536,46.741,124.011,170.266,436.106,39.4984,45.1934
142,5.29705,7.65089,8.22063,12.3087,19.77,41.7433,115.319,170.133,403.649,35.1449,41.6605
143,4.85485,7.50964,8.03655,11.603,19.6722,42.3977,115.496,150.801,347.628,35.1952,40.136
144,4.72067,7.58656,8.10665,12.0556,19.3072,43.2802,111.938,143.67,361.407,34.8198,39.3263
145,5.81271,7.77754,8.51949,12.8629,20.9728,47.4049,136.763,170.451,392.496,39.6277,47.9696
146,5.23762,7.8306,8.61454,12.4957,21.5609,44.5253,120.803,166.223,300.073,37.2793,40.4142
147,5.94633,8.10059,8.75723,12.7699,20.9929,45.868,114.602,169.587,812.334,38.6037,50.7051
148,5.53299,8.12202,9.14075,13.264,21.4041,48.2821,127.638,160.287,524.471,39.7096,46.1472
149,6.93448,8.4043,9.14714,14.113,23.3202,51.4847,129.402,176.176,521.445,42.0579,49.0212
150,6.63215,8.50592,9.1108,14.3707,24.5022,50.4185,136.073,169.491,517.381,42.2548,47.3327
151,6.29527,8.99303,9.86476,14.6042,24.0651,53.0746,127.369,191.766,480.409,43.0109,49.9845
152,5.70794,8.5229,9.84438,14.5684,24.3086,53.4715,144.038,206.859,433.822,44.3689,52.3087
153,5.81948,9.06081,9.8728,15.2469,24.0087,50.9467,135.8,191.583,692.79,43.8804,53.9219
154,5.98414,9.42019,10.4336,15.9045,28.05,57.8688,141.657,181.84,458.245,46.6266,48.8936
155,6.15072,9.58677,10.4429,15.2525,25.8077,57.1962,139.605,190.401,704.537,45.8763,56.4336
156,5.85885,9.56242,10.1629,15.0957,24.6806,56.4387,145.545,212.451,492.805,46.923,57.0563
157,5.82773,9.89595,10.9135,16.1959,25.4828,55.0869,151.399,196.026,632.479,47.3359,57.4627
158,8.25887,9.86062,11.2193,16.4071,26.6675,56.2878,138.328,175.323,689.863,45.4865,51.4327
159,7.71101,10.3964,11.2385,16.5206,26.3771,57.2973,154.939,215.399,602.204,48.3948,57.4812
160,7.40512,10.4025,11.5757,17.6013,29.0545,69.9075,176.611,246.856,574.052,55.1348,65.8657
161,7.01168,10.8252,11.5575,17.286,28.5168,66.4616,171.716,226.558,643.778,52.7511,60.8987
162,7.54246,10.543,11.6074,17.2552,28.872,63.7971,163.877,205.295,427.449,50.6288,53.9819
163,8.63914,11.2786,12.3659,17.4233,27.9712,62.8145,191.327,245.68,436.649,53.3561,62.3698
164,8.24059,10.8383,11.9584,18.2932,30.1812,64.6095,168.794,223.841,692.811,54.218,64.6677
165,9.35194,11.682,12.5969,17.7995,30.0105,67.7265,169.968,227.872,789.594,54.8183,65.6602
166,8.01286,11.2019,12.3963,18.9288,32.7113,73.8009,191.74,284.159,805.434,59.692,72.6432
167,7.85879,11.3461,12.5181,19.2064,30.6625,68.6337,171.724,255.975,543.699,56.5085,66.3833
168,8.40043,12.0494,13.0026,19.9896,33.0602,74.828,175.59,215.343,417.53,56.2871,56.68
169,7.89589,12.4783,13.6217,20.3506,33.2448,74.6913,191.366,281.051,672.91,61.7172,75.3598
170,8.90449,12.4771,13.3608,19.1618,31.063,70.5195,185.916,250.972,727.309,58.1992,69.5241
171,10.882,13.5279,14.1532,21.0305,33.1323,71.8935,182.952,256.348,572.572,60.2419,68.1855
172,8.12784,12.4997,14.0432,21.227,32.5569,73.8695,169.621,228.404,902.92,58.5954,68.729
173,10.3214,13.2152,14.4416,21.6182,34.6624,78.5678,191.808,235.108,519.086,60.888,62.024
174,9.99145,13.1922,14.3819,21.9684,34.8085,81.3299,212.851,258.526,580.407,63.407,68.9619
175,9.74209,13.3236,14.7311,21.3649,35.4839,79.4791,197.757,254.801,603.478,63.8828,70.8978
176,10.5199,13.4267,14.9292,22.7938,37.4631,90.8903,218.818,280.868,890.553,69.5934,79.2359
177,9.86079,14.6649,15.9465,22.9562,38.8896,89.3626,204.059,284.102,748.038,68.9265,78.5277
178,9.62961,14.1155,15.5876,23.0121,38.1895,83.3068,203.798,280.791,539.186,66.9196,73.427


==> fig/graphs/tikz_data/length_boxplots/density_0001/length_lbap_boxplot_data.txt <==
4,8,16,32,64,128,256,
2.15551,2.8745,2.91962,2.80236,2.59532,2.25896,2.03057,
5.941014999999999,5.53393,4.88565,4.1563025,3.4650274999999997,2.8413,2.3285875,
6.85015,6.178335000000001,5.3393,4.483750000000001,3.700495,3.01228,2.44291,
7.7615324999999995,6.8672325,5.846155,4.859624999999999,3.9734575000000003,3.2187825,2.5770025000000003,
12.6669,11.3971,9.10452,7.54279,6.50629,4.92739,3.19852,


==> fig/graphs/tikz_data/length_boxplots/density_0001/length_lsap_boxplot_data.txt <==
4,8,16,32,64,128,256,
2.15551,2.8745,3.0697,2.86401,2.69383,2.4629,2.47695,
6.0424575,5.754924999999999,5.2230675,4.58422,3.9391649999999996,3.3292275,2.7522399999999996,
7.041930000000001,6.52405,5.8020499999999995,5.02231,4.26783,3.57281,2.9274,
8.084965,7.3516900000000005,6.45299,5.5223225,4.646215,3.85991,3.1624375000000002,
13.2224,12.2358,10.5093,8.77526,7.58398,6.27623,3.77993,


==> fig/graphs/tikz_data/length_boxplots/density_0001/length_ratio_boxplot_data.txt <==
4,8,16,32,64,128,256,
0.637104,0.592442,0.558137,0.546922,0.547643,0.526855,0.508221,
0.967977,0.9121075000000001,0.8750165,0.8448767500000001,0.818722,0.79579875,0.775683,
1.0,0.9839015,0.9393564999999999,0.903644,0.8742015,0.8475585,0.825314,
1.0,1.0,0.99934225,0.9603747499999999,0.9289482499999999,0.9015005,0.877115,
1.0,1.0,1.0,1.0,1.0,1.0,1.0,


==> fig/graphs/tikz_data/length_boxplots/density_001/length_lbap_boxplot_data.txt <==
4,8,16,32,64,128,256,
1.88371,2.65235,2.90708,2.94839,2.67068,2.20714,1.99922,
5.932735,5.5350150000000005,4.87996,4.15615,3.4616,2.8419475,2.18164,
6.845915,6.17499,5.33615,4.48427,3.6971350000000003,3.01382,2.28733,
7.7697675,6.863295000000001,5.844915,4.857975,3.9716825000000004,3.2183224999999998,2.4713000000000003,
12.6399,10.6106,9.74213,7.84928,6.42992,5.15874,3.0646,


==> fig/graphs/tikz_data/length_boxplots/density_001/length_lsap_boxplot_data.txt <==
4,8,16,32,64,128,256,
1.88371,2.65235,2.9555,2.94839,2.8108,2.47741,2.36496,
6.0308525,5.74841,5.218275,4.585775,3.9386775000000003,3.3309274999999996,2.66028,
7.03914,6.517379999999999,5.794449999999999,5.02065,4.268405,3.5736850000000002,2.8346400000000003,
8.09531,7.351717500000001,6.451547499999999,5.5225025,4.647195,3.85881,2.9949475,
12.9415,12.2358,10.3174,9.25461,7.16636,6.41705,3.83588,


==> fig/graphs/tikz_data/length_boxplots/density_001/length_ratio_boxplot_data.txt <==
4,8,16,32,64,128,256,
0.650011,0.583605,0.569603,0.558697,0.555105,0.539404,0.512852,
0.96850225,0.91225475,0.8751019999999999,0.84484975,0.81804225,0.79601475,0.778542,
1.0,0.9845805000000001,0.939046,0.904093,0.8734925,0.847377,0.829004,
1.0,1.0,0.9995762499999999,0.96140575,0.92890725,0.90110075,0.882307,
1.0,1.0,1.0,1.0,1.0,1.0,1.0,


==> fig/graphs/tikz_data/length_boxplots/density_01/length_lbap_boxplot_data.txt <==
4,8,16,32,64,128,256,
1.98171,2.81568,2.92665,2.97097,2.62846,2.25173,1.55801,
5.93587,5.52827,4.875865,4.15115,3.4548374999999996,2.8356775,1.6720175,
6.83939,6.16539,5.3312349999999995,4.47823,3.68974,3.0057850000000004,1.716975,
7.756795,6.8527775,5.83597,4.847,3.9655850000000004,3.2105375,1.780875,
12.762,11.3971,8.96259,7.48216,6.50629,5.25688,2.28,


==> fig/graphs/tikz_data/length_boxplots/density_01/length_lsap_boxplot_data.txt <==
4,8,16,32,64,128,256,
1.98171,2.81568,2.92665,3.03439,2.79146,2.41089,1.76147,
6.032427500000001,5.754615,5.21376,4.57852,3.931085,3.3242974999999997,1.9539499999999999,
7.03024,6.5084800000000005,5.7955,5.013885,4.25901,3.56823,2.06532,
8.0762075,7.346744999999999,6.4505349999999995,5.513187500000001,4.6347425,3.8523725,2.15601,
13.6899,11.7635,10.4231,8.77005,7.39337,6.4812,2.65295,


==> fig/graphs/tikz_data/length_boxplots/density_01/length_ratio_boxplot_data.txt <==
4,8,16,32,64,128,256,
0.627554,0.579116,0.570715,0.523312,0.532465,0.532642,0.507265,
0.96897575,0.911864,0.87359825,0.843963,0.8191505,0.79534875,0.803149,
1.0,0.9844735,0.9388065,0.9037010000000001,0.8739755,0.847494,0.848619,
1.0,1.0,0.99953625,0.960655,0.9285340000000001,0.90070225,0.895006,
1.0,1.0,1.0,1.0,1.0,1.0,1.0,


==> fig/graphs/tikz_data/length_ratio_boxplot_data.txt <==
5,10,20,40,80,160,320
0.798724,0.684206,0.711672,0.665699,0.668984,0.595769,0.620159
0.94865625,0.905285,0.8714912499999999,0.83823175,0.79726275,0.7897685,0.7686015
1.0,0.972693,0.9226935,0.9014355000000001,0.8639625,0.8400925,0.809475
1.0,1.0,0.983894749999,0.955563,0.91177175,0.8952247499999999,0.8838785
1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> fig/graphs/tikz_data/suboptimality/length_suboptimality.txt <==
n_robots,min,q025,q05,q25,median,q75,q95,q975,max,mean,stddev
5,0.999978,1,1,1,1,1,1,1,1.15948,1.00088,0.00716868
10,0.999923,1,1,1,1,1,1,1.00039,1.13968,1.00084,0.00672857
15,1,1,1,1,1,1,1,1.00402,1.11366,1.00082,0.00634412
20,0.999971,1,1,1,1,1,1,1.00346,1.11068,1.00078,0.00608616
25,0.999737,1,1,1,1,1,1,1.00504,1.12279,1.0008,0.00608777
30,0.999854,1,1,1,1,1,1,1.00468,1.12842,1.00078,0.00590306
35,0.999824,1,1,1,1,1,1,1.00529,1.10909,1.00075,0.00572131
40,0.999692,1,1,1,1,1,1,1.00579,1.11898,1.00074,0.00559139
45,0.999591,1,1,1,1,1,1,1.0061,1.11066,1.00075,0.00557268
50,0.999554,1,1,1,1,1,1,1.00678,1.11101,1.00076,0.00561007
55,0.999502,1,1,1,1,1,1,1.00553,1.11017,1.00072,0.00541777
60,0.99947,1,1,1,1,1,1,1.00652,1.1165,1.00073,0.00537828
65,0.999452,1,1,1,1,1,1,1.00688,1.12167,1.00075,0.00545656
70,0.999406,1,1,1,1,1,1,1.00629,1.11053,1.00072,0.0053915
75,0.999368,1,1,1,1,1,1,1.00676,1.10927,1.00072,0.00529031
80,0.99935,1,1,1,1,1,1,1.00737,1.11843,1.00074,0.00530513
85,0.999303,1,1,1,1,1,1,1.00676,1.1093,1.00071,0.00526969
90,0.999192,1,1,1,1,1,1,1.00716,1.11027,1.00073,0.00525031
95,0.999247,1,1,1,1,1,1,1.00765,1.13777,1.00074,0.00534749
100,0.999161,1,1,1,1,1,1,1.00732,1.11701,1.00073,0.00529976
105,0.999025,1,1,1,1,1,1,1.00784,1.12019,1.00076,0.00547029
110,0.999131,1,1,1,1,1,1,1.00774,1.10868,1.00075,0.00541686
115,0.999161,1,1,1,1,1,1,1.0068,1.10755,1.00073,0.00532766
120,0.99888,1,1,1,1,1,1,1.00715,1.10931,1.00075,0.0054147
125,0.998856,1,1,1,1,1,1,1.00658,1.10913,1.00071,0.00518739
130,0.999004,1,1,1,1,1,1,1.00643,1.11123,1.00071,0.00532238
135,0.998712,1,1,1,1,1,1,1.00718,1.10905,1.00071,0.00521188
140,0.999063,1,1,1,1,1,1,1.00683,1.14349,1.00071,0.00515816
145,0.99882,1,1,1,1,1,1,1.00744,1.13108,1.00074,0.00535293
150,0.998927,1,1,1,1,1,1,1.00745,1.10785,1.00073,0.00524866
155,0.998744,1,1,1,1,1,1,1.00728,1.11048,1.00072,0.00525928
160,0.998868,1,1,1,1,1,1,1.00725,1.11158,1.00072,0.00517793
165,0.998672,1,1,1,1,1,1,1.00672,1.10665,1.00071,0.00519788
170,0.998846,1,1,1,1,1,1,1.00737,1.11023,1.00072,0.00523486
175,0.998499,1,1,1,1,1,1,1.00813,1.12656,1.00074,0.00525431
180,0.998832,1,1,1,1,1,1,1.00789,1.10651,1.00076,0.00543389


==> fig/graphs/tikz_data/time_boxplots/density_0001/time_lbap_boxplot_data.txt <==
4,8,16,32,64,128,256,
0.057539,0.095334,0.147908,0.369354,1.71478,9.82688,105.463,
0.07781275,0.13160424999999998,0.214041,0.50574875,3.1738175,16.600025,150.36,
0.09119949999999999,0.14475749999999998,0.2529,0.6867380000000001,5.27616,32.6322,275.351,
0.09688275,0.16573375,0.3017215,1.01672,9.2783275,69.2162,494.736,
0.119826,0.225999,0.684904,2.79234,71.6512,285.964,1667.28,


==> fig/graphs/tikz_data/time_boxplots/density_0001/time_lsap_boxplot_data.txt <==
4,8,16,32,64,128,256,
0.011699,0.025891,0.039697,0.133253,1.17657,8.24796,85.1712,
0.0180785,0.0338715,0.06640499999999999,0.24426925,2.0300575,11.211125,107.2475,
0.0201875,0.036555500000000005,0.077323,0.29491900000000004,2.253945,12.820450000000001,118.137,
0.021718249999999998,0.0413565,0.09872449999999999,0.36306575,2.556225,14.255825,127.9355,
0.027824,0.063458,0.207208,0.502003,3.61327,25.1509,172.154,


==> fig/graphs/tikz_data/time_boxplots/density_0001/time_ratio_boxplot_data.txt <==
4,8,16,32,64,128,256,
2.6569220965429348,2.600802792321117,1.272692174047334,1.4429608998032943,1.1799338693850596,0.9234219520550674,0.98566445847594,
4.146785901689245,3.6317720911102436,2.837160961766269,1.9336981643044986,1.4538535550347058,1.312577006160489,1.305518235344671,
4.447050560574907,3.9972683936846756,3.188192182745753,2.2662020587649314,2.0025057581839114,2.6833584246049718,2.2045070308262806,
4.751797495731893,4.388514050912136,3.757705675195986,3.0515152540654946,3.713754890722306,5.096974999897349,4.23339128672346,
7.502723686682112,5.280641575353343,5.856347967700346,8.887933997937434,25.284226647328882,32.996167648960395,15.375280111399036,

